The Pan-STARRS1 Proper-motion Survey for Young Brown Dwarfs in Nearby Star-forming Regions. I. Taurus Discoveries and a Reddening-free Classification Method for Ultracool Dwarfs

We are conducting a proper-motion survey for young brown dwarfs in the Taurus-Auriga molecular cloud based on the Pan-STARRS1 3$\pi$ Survey. Our search uses multi-band photometry and astrometry to select candidates, and is wider (370 deg$^{2}$) and deeper (down to $\approx$3 M$_{\rm Jup}$) than previous searches. We present here our search methods and spectroscopic follow-up of our high-priority candidates. Since extinction complicates spectral classification, we have developed a new approach using low-resolution ($R \approx 100$) near-infrared spectra to quantify reddening-free spectral types, extinctions, and gravity classifications for mid-M to late-L ultracool dwarfs ($\approx 100-3$ M$_{\rm Jup}$ in Taurus). We have discovered 25 low-gravity (VL-G) and the first 11 intermediate-gravity (INT-G) substellar (M6-L1) members of Taurus, constituting the largest single increase of Taurus brown dwarfs to date. We have also discovered 1 new Pleiades member and 13 new members of the Perseus OB2 association, including a candidate very wide separation (58 kAU) binary. We homogeneously reclassify the spectral types and extinctions of all previously known Taurus brown dwarfs. Altogether our discoveries have thus far increased the substellar census in Taurus by $\approx 40\%$ and added three more L-type members ($\approx 5-10$ M$_{\rm Jup}$). Most notably, our discoveries reveal an older ($>$10 Myr) low-mass population in Taurus, in accord with recent studies of the higher-mass stellar members. The mass function appears to differ between the younger and older Taurus populations, possibly due to incompleteness of the older stellar members or different star formation processes.

==> datafile_table1.txt <==
Title: The Pan-STARRS1 Proper-Motion Survey for Young Brown Dwarfs in Nearby 
       Star-Forming Regions. I. Taurus Discoveries and A Reddening-Free 
       Classification Method for Ultracool Dwarfs 
Authors: Zhang Z., Liu M.C., Best W.M.J., Magnier E.A., Aller K.M., 
         Chambers K.C., Draper P.W., Flewelling H., Hodapp K.W., Kaiser N., 
         Kudritzki R.-P., Metcalfe N., Wainscoat R.J., Waters C. 
Table: IRTF/SpeX Observations
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 33 A33    ---      Type    Object type
  35- 57 A23    ---      ID      Object identifier
      58 A1     ---    f_ID      Flag on ID (1)
  60- 69 A10    ---      Date    Observation date; YYYY-MM-DD
  71- 73 F3.1   arcsec   Slit    Slit width
  75- 76 I2     ---      R       Resolution; {lambda}/{Delta}{lambda}
  78- 81 I4     s        Exp     Exposure time
  83- 85 I3     ---      S/N     Median J-band Signal-to-Noise per pixel
  87- 94 A8     ---      Std     A0V standard 
  96-101 F6.3   ---      DelAir  Average airmass difference (2)
--------------------------------------------------------------------------------
Note (1): 
    d = One of eight new Taurus members that need reobservations (Section 5.1).
Note (2): Between the A0V standard star and the science target during 
          exposures (i.e., standard - target). 
--------------------------------------------------------------------------------
New Taurus Members                PSO J059.1103+31.6643    2016-10-13 0.8 75  533  45 HD 23258 -0.080 
New Taurus Members                PSO J059.3563+32.3043    2016-10-13 0.8 75  177  46 HD 23258 -0.080 
New Taurus Members                PSO J059.5714+30.6327    2016-11-24 0.8 75 1434  34 HD 25175  0.042 
New Taurus Members                PSO J060.2075+31.8384    2016-11-24 0.8 75  956  42 HD 25175  0.042 
New Taurus Members                PSO J061.6961+31.6537    2016-10-12 0.8 75  237  55 HD 25175 -0.077 
New Taurus Members                PSO J061.8714+23.1104    2016-10-13 0.8 75 1434  33 HD 21038 -0.090 
New Taurus Members                PSO J062.2433+32.5380    2016-10-12 0.8 75  237  64 HD 25175 -0.077 
New Taurus Members                PSO J062.4648+20.0118    2016-10-12 0.8 75  237  39 HD 25175 -0.014 
New Taurus Members                PSO J062.8220+28.5315    2016-10-12 0.8 75  597  38 HD 21038 -0.059 
New Taurus Members                PSO J063.0534+32.7055    2016-11-17 0.8 75  237  46 HD 21038 -0.079 
New Taurus Members                PSO J063.1416+20.0083    2016-11-17 0.8 75 2869  25 HD 25175 -0.043 
New Taurus Members                PSO J063.1806+20.9250    2016-11-17 0.8 75  237  52 HD 21038 -0.079 
New Taurus Members                PSO J063.8769+28.1276    2016-11-20 0.8 75  717  42 HD 31069  0.036 
New Taurus Members                PSO J063.8849+29.1456  d 2016-11-24 0.8 75  177  35 HD 27761  0.031 
New Taurus Members                PSO J064.0033+18.2399    2016-11-17 0.8 75  478  52 HD 31411 -0.016 
New Taurus Members                PSO J064.0949+28.6944    2016-11-20 0.8 75  358  58 HD 31069  0.036 
New Taurus Members                PSO J064.1445+31.7255    2016-11-24 0.8 75  358  49 HD 31069  0.047 
New Taurus Members                PSO J064.2435+28.3243    2016-11-20 0.8 75  956  32 HD 31411  0.018 
New Taurus Members                PSO J064.5087+14.2063    2016-10-12 0.8 75  237  46 HD 23258  0.056 
New Taurus Members                PSO J064.6887+27.9799    2016-03-21 0.8 75 2151  19 HD 31069  0.087 
New Taurus Members                PSO J064.9040+14.5591    2016-11-17 0.8 75  358  50 HD 31411 -0.016 
New Taurus Members                PSO J065.1613+31.8184    2016-11-24 0.8 75  478  48 HD 31069  0.047 
New Taurus Members                PSO J065.1792+28.1767    2016-02-23 0.8 75 2151  31 HD 31411  0.147 
New Taurus Members                PSO J065.2172+23.4433    2016-10-13 0.8 75 2869  50 HD 23258  0.099 
New Taurus Members                PSO J065.4584+27.3386    2016-10-13 0.8 75 2390  48 HD 23258  0.099 
New Taurus Members                PSO J065.5928+19.3662  d 2016-11-17 0.8 75 2869  26 HD 25175 -0.043 
New Taurus Members                PSO J065.6900+15.1818    2016-10-13 0.8 75  237  48 HD 25175 -0.044 
New Taurus Members                PSO J065.8871+19.8386    2016-10-12 0.8 75   77  86 HD 25175 -0.014 
New Taurus Members                PSO J066.6274+27.0656  d 2016-02-22 0.8 75 2151  32 HD 31411  0.131 
New Taurus Members                PSO J066.7394+25.2140    2016-10-12 0.8 75  717  45 HD 23258  0.056 
New Taurus Members                PSO J066.8721+23.0970    2016-10-12 0.8 75  956  45 HD 23258  0.056 
New Taurus Members                PSO J067.0196+29.1225    2016-11-24 0.8 75  415  52 HD 27761  0.031 
New Taurus Members                PSO J067.0259+26.5699    2016-10-12 0.8 75 1195  41 HD 25175 -0.014 
New Taurus Members                PSO J067.2629+24.4302    2016-10-12 0.8 75  956  46 HD 23258  0.056 
New Taurus Members                PSO J067.7776+15.7423    2016-10-13 0.8 75 1912  51 HD 25175 -0.044 
New Taurus Members                PSO J067.8671+30.5252    2016-10-12 0.8 75   77  47 HD 31069  0.054 
New Taurus Members                PSO J067.9462+23.5249  d 2016-11-27 0.8 75  956  21 HD 23452 -0.020 
New Taurus Members                PSO J068.8329+28.6420    2016-11-20 0.8 75  717  41 HD 25175  0.036 
New Taurus Members                PSO J069.3827+22.8857    2016-11-25 0.8 75  956  40 HD 31411  0.198 
New Taurus Members                PSO J070.2057+27.5378  d 2016-11-20 0.8 75  239  12 HD 25175  0.036 
New Taurus Members                PSO J070.8515+31.6441    2016-10-12 0.8 75  177  41 HD 31069  0.054 
New Taurus Members                PSO J070.9262+28.8333  d 2016-11-26 0.8 75 2869  14 HD 31069  0.061 
New Taurus Members                PSO J071.3189+31.6888    2016-10-12 0.8 75   58  37 HD 31069  0.054 
New Taurus Members                PSO J071.6033+17.0281    2016-10-12 0.8 75   77  81 HD 23258  0.056 
New Taurus Members                PSO J072.0270+17.1379    2016-11-26 0.8 75  358  37 HD 34317  0.065 
New Taurus Members                PSO J074.1999+29.2197    2016-04-07 0.8 75  358 282 HD 31069  0.120 
New Taurus Members                PSO J074.4592+26.0248    2016-11-25 0.8 75  717  45 HD 34317  0.221 
New Taurus Members                PSO J074.5566+17.4858  d 2016-11-26 0.8 75 3108  17 HD 37887  0.472 
New Taurus Members                PSO J074.5566+25.8099    2016-11-25 0.8 75  956  29 HD 34317  0.221 
New Taurus Members                PSO J075.0118+18.4800    2016-04-08 0.8 75  717 149 HD 37887  0.051 
New Taurus Members                PSO J075.5825+16.9498    2016-02-23 0.8 75 1434  37 HD 27887  0.061 
New Taurus Members                PSO J075.6645+13.8352    2016-03-25 0.8 75  358 195 HD 34369  0.166 
New Taurus Members                PSO J075.9044+20.3854    2016-11-26 0.8 75  358  65 HD 34317  0.065 
New Taurus Members                PSO J076.2495+31.7503    2016-11-24 0.8 75   58  43 HD 33654  0.103 
New Taurus Members                PSO J078.5903+18.4658    2016-11-26 0.8 75  956  25 HD 35656  0.363 
New Taurus Members                PSO J079.1746+26.4580  d 2016-11-20 0.8 75  956  28 HD 35656  0.004 
New Taurus Members                PSO J079.3986+26.2455    2016-04-08 0.8 75  358  81 HD 34203  0.092 
New Taurus Members                PSO J079.4628+26.4401    2016-11-20 0.8 75  358  41 HD 35656  0.004 
<M4 Taurus Discoveries            PSO J063.1190+28.4257    2016-11-24 0.8 75  597  22 HD 27761  0.138 
<M4 Taurus Discoveries            PSO J063.4799+28.1175    2016-11-26 0.8 75 2869  24 HD 25175 -0.301 
<M4 Taurus Discoveries            PSO J063.8135+28.2448    2016-11-26 0.8 75 1195  23 HD 25175 -0.073 
<M4 Taurus Discoveries            PSO J063.8709+28.3659    2016-11-26 0.8 75 1195  22 HD 25175 -0.073 
<M4 Taurus Discoveries            PSO J064.5148+28.6694    2016-11-20 0.8 75  717  45 HD 27761  0.204 
<M4 Taurus Discoveries            PSO J068.9290+14.8257    2016-10-13 0.8 75 1434  47 HD 25175 -0.044 
<M4 Taurus Discoveries            PSO J069.6465+26.7093    2016-11-20 0.8 75  478  47 HD 25175  0.036 
<M4 Taurus Discoveries            PSO J070.7841+29.7386    2016-10-12 0.8 75   58  30 HD 31069  0.054 
<M4 Taurus Discoveries            PSO J073.6580+30.5916    2016-04-07 0.8 75  358  91 HD 31069  0.120 
<M4 Taurus Discoveries            PSO J076.5986+31.7470    2016-11-24 0.8 75  717  26 HD 33654  0.103 
<M4 Taurus Discoveries            PSO J079.3884+26.1101    2016-11-25 0.8 75  956  27 HD 35036 -0.063 
New Pleiades Member               PSO J058.8758+21.0194    2016-10-13 0.8 75 2151  43 HD 21038 -0.090 
New Per OB2 Members               PSO J058.3547+31.6195    2016-10-13 0.8 75  237  52 HD 23258 -0.080 
New Per OB2 Members               PSO J058.5811+31.2177    2016-11-17 0.8 75 1075  48 HD 24503 -0.109 
New Per OB2 Members               PSO J058.7220+31.4789    2016-11-24 0.8 75  717  60 HD 25175  0.042 
New Per OB2 Members               PSO J059.3331+32.6320    2016-11-17 0.8 75  597  56 HD 23452 -0.019 
New Per OB2 Members               PSO J059.6432+31.8926    2016-10-12 0.8 75  597  43 HD 25175 -0.068 
New Per OB2 Members               PSO J060.5031+32.0075    2016-11-17 0.8 75  956  56 HD 25175  0.027 
New Per OB2 Members               PSO J060.6881+30.2903    2016-11-24 0.8 75  358  58 HD 27761  0.031 
New Per OB2 Members               PSO J060.7891+31.5527    2016-11-24 0.8 75  717  65 HD 25175  0.042 
New Per OB2 Members               PSO J060.8968+31.7282    2016-11-17 0.8 75  717  55 HD 25175  0.027 
New Per OB2 Members               PSO J060.9401+32.9790    2016-11-17 0.8 75  358  53 HD 25175  0.027 
New Per OB2 Members               PSO J060.9954+32.9996    2016-11-24 0.8 75 1434  31 HD 25175  0.042 
New Per OB2 Members               PSO J061.2515+31.4056    2016-11-24 0.8 75  717  68 HD 31069  0.047 
New Per OB2 Members               PSO J061.4915+30.9317    2016-11-24 0.8 75  358  38 HD 27761  0.031 
Reclassified Known Taurus Members 2MASS J04034930+2610520  2016-11-25 0.8 75  177 326 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04034997+2620382  2016-11-27 0.8 75  237 138 HD 25175 -0.054 
Reclassified Known Taurus Members 2MASS J04043936+2158186  2016-11-27 0.8 75   77 316 HD 25175 -0.054 
Reclassified Known Taurus Members 2MASS J04043984+2158215  2016-11-27 0.8 75   77 302 HD 25175 -0.054 
Reclassified Known Taurus Members 2MASS J04152409+2910434  2016-11-24 0.8 75  177  76 HD 25175 -0.156 
Reclassified Known Taurus Members 2MASS J04161885+2752155  2016-11-24 0.8 75  237 164 HD 25175 -0.156 
Reclassified Known Taurus Members 2MASS J04201611+2821325  2016-11-24 0.8 75   58  41 HD 25175 -0.156 
Reclassified Known Taurus Members 2MASS J04205273+1746415  2016-11-25 0.8 75  177 141 HD 31411  0.061 
Reclassified Known Taurus Members 2MASS J04221332+1934392  2016-11-24 0.8 75  474  88 HD 27761 -0.062 
Reclassified Known Taurus Members 2MASS J04221644+2549118  2016-11-24 0.8 75  358 185 HD 25175  0.042 
Reclassified Known Taurus Members 2MASS J04233573+2502596  2016-11-24 0.8 75  478  72 HD 25175  0.042 
Reclassified Known Taurus Members 2MASS J04262939+2624137  2016-11-24 0.8 75  237 168 HD 25175  0.042 
Reclassified Known Taurus Members 2MASS J04270739+2215037  2016-11-25 0.8 75  478  93 HD 27761 -0.098 
Reclassified Known Taurus Members 2MASS J04274538+2357243  2016-11-25 0.8 75  717  70 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04285053+1844361  2016-11-24 0.8 75  177 186 HD 27761 -0.062 
Reclassified Known Taurus Members 2MASS J04295950+2433078  2016-11-25 0.8 75  415 115 HD 31411  0.061 
Reclassified Known Taurus Members 2MASS J04302365+2359129  2016-11-25 0.8 75  836  56 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04311907+2335047  2016-11-25 0.8 75  177  86 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04312669+2703188  2016-11-24 0.8 75  177  44 HD 27761 -0.065 
Reclassified Known Taurus Members 2MASS J04315844+2543299  2016-11-25 0.8 75  175  90 HD 31411  0.061 
Reclassified Known Taurus Members 2MASS J04320329+2528078  2016-11-25 0.8 75  358 143 HD 25175 -0.034 
Reclassified Known Taurus Members 2MASS J04321786+2422149  2016-11-25 0.8 75  177 143 HD 31411  0.061 
Reclassified Known Taurus Members 2MASS J04322329+2403013  2016-11-25 0.8 75  358  48 HD 25175 -0.034 
Reclassified Known Taurus Members 2MASS J04323028+1731303  2016-11-25 0.8 75  116  74 HD 31411  0.061 
Reclassified Known Taurus Members 2MASS J04324107+1809239  2016-11-25 0.8 75  177 246 HD 31411  0.061 
Reclassified Known Taurus Members 2MASS J04330781+2616066  2016-11-24 0.8 75  177 276 HD 25175  0.042 
Reclassified Known Taurus Members 2MASS J04344544+2308027  2016-11-25 0.8 75  159  49 HD 31411  0.021 
Reclassified Known Taurus Members 2MASS J04350850+2311398  2016-11-25 0.8 75  237  37 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04354526+2737130  2016-11-25 0.8 75 1434  66 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04361030+2159364  2016-11-24 0.8 75  358  52 HD 25175  0.042 
Reclassified Known Taurus Members 2MASS J04361038+2259560  2016-11-25 0.8 75  717  33 HD 27761 -0.098 
Reclassified Known Taurus Members 2MASS J04362151+2351165  2016-11-25 0.8 75  355 120 HD 31411  0.021 
Reclassified Known Taurus Members 2MASS J04384725+1737260  2016-11-25 0.8 75  237 145 HD 31411  0.061 
Reclassified Known Taurus Members 2MASS J04385871+2323595  2016-11-25 0.8 75  415  39 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04390163+2336029  2016-11-25 0.8 75  177 146 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04390637+2334179  2016-11-25 0.8 75  177  68 HD 25175 -0.042 
Reclassified Known Taurus Members 2MASS J04403979+2519061  2016-11-25 0.8 75   58 144 HD 31411  0.021 
Reclassified Known Taurus Members 2MASS J04411078+2555116  2016-11-25 0.8 75  177  86 HD 31411  0.021 
Reclassified Known Taurus Members 2MASS J04484189+1703374  2016-11-24 0.8 75  358  68 HD 31411  0.044 
Reclassified Known Taurus Members 2MASS J04554969+3019400  2016-11-24 0.8 75  593  91 HD 23452 -0.077 


==> datafile_table5.txt <==
Title: The Pan-STARRS1 Proper-Motion Survey for Young Brown Dwarfs in Nearby 
       Star-Forming Regions. I. Taurus Discoveries and A Reddening-Free 
       Classification Method for Ultracool Dwarfs 
Authors: Zhang Z., Liu M.C., Best W.M.J., Magnier E.A., Aller K.M., 
         Chambers K.C., Draper P.W., Flewelling H., Hodapp K.W., Kaiser N., 
         Kudritzki R.-P., Metcalfe N., Wainscoat R.J., Waters C. 
Table: PS1 & AllWISE Photometry of Our Discoveries and Previously Known Objects
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 33 A33    ---     Type   Object type
  35- 57 A23    ---     ID     Object identifier
      58 A1     ---   f_ID     [d] Flag on ID (1)
  60- 64 F5.2   mag     gmag   PS1 g band AB magnitude
  66- 69 F4.2   mag   e_gmag   Uncertainty in gmag 
      71 I1     ---   q_gmag   Quality flag for gmag (2)
  73- 77 F5.2   mag     rmag   PS1 r band AB magnitude
  79- 82 F4.2   mag   e_rmag   Uncertainty in rmag 
      84 I1     ---   q_rmag   Quality flag for rmag (2)
  86- 90 F5.2   mag     imag   PS1 i band AB magnitude
  92- 95 F4.2   mag   e_imag   Uncertainty in imag 
      97 I1     ---   q_imag   Quality flag for imag (2)
  99-103 F5.2   mag     zmag   PS1 z band AB magnitude
 105-108 F4.2   mag   e_zmag   Uncertainty in zmag 
     110 I1     ---   q_zmag   Quality flag for zmag (2)
 112-116 F5.2   mag     ymag   PS1 y band AB magnitude
 118-121 F4.2   mag   e_ymag   Uncertainty in ymag 
     123 I1     ---   q_ymag   Quality flag for ymag (2)
 125-129 F5.2   mag     W1mag  ? WISE 3.4 micron band magnitude 
 131-134 F4.2   mag   e_W1mag  ? Uncertainty in W1mag 
     136 I1     ---   q_W1mag  ? Quality flag for W1mag (2)
 138-142 F5.2   mag     W2mag  ? WISE 4.6 micron band magnitude
 144-147 F4.2   mag   e_W2mag  ? Uncertainty in W2mag 
     149 I1     ---   q_W2mag  ? Quality flag for W2mag (2)
--------------------------------------------------------------------------------
Note (1): 
    d = One of eight new Taurus members that need reobservations (Section 5.1).
Note (2):
    1 = good quality, as defined in Section 2.3;
    0 = not good quality.
--------------------------------------------------------------------------------
New Taurus Members                PSO J059.1103+31.6643    22.97 0.13 0 21.86 0.05 1 19.41 0.01 1 18.15 0.01 1 17.43 0.01 1 14.28 0.03 1 13.98 0.04 1 
New Taurus Members                PSO J059.3563+32.3043    21.81 0.10 1 20.23 0.01 1 18.14 0.01 1 17.12 0.01 1 16.59 0.01 1 13.99 0.03 1 13.65 0.04 1 
New Taurus Members                PSO J059.5714+30.6327    22.49 0.60 0 20.52 0.60 0 20.43 0.03 1 18.93 0.01 1 17.94 0.02 1 14.47 0.03 1 14.09 0.04 1 
New Taurus Members                PSO J060.2075+31.8384    20.58 0.60 0 21.62 0.05 1 19.08 0.01 1 17.88 0.01 1 17.18 0.01 1 14.29 0.03 1 13.97 0.05 1 
New Taurus Members                PSO J061.6961+31.6537    22.44 0.10 1 20.69 0.02 1 18.30 0.01 1 17.18 0.01 1 16.56 0.01 1 13.77 0.03 1 13.47 0.03 1 
New Taurus Members                PSO J061.8714+23.1104    22.66 0.60 0 20.76 0.60 0 21.39 0.07 1 19.73 0.02 1 18.69 0.02 1 14.86 0.04 1 14.53 0.06 1 
New Taurus Members                PSO J062.2433+32.5380    21.78 0.06 1 20.39 0.04 1 18.16 0.01 1 17.06 0.01 1 16.44 0.00 1 13.70 0.03 1 13.37 0.03 1 
New Taurus Members                PSO J062.4648+20.0118    21.75 0.60 0 21.87 0.19 0 19.87 0.02 1 18.35 0.01 1 17.46 0.01 1 14.12 0.03 1 13.75 0.04 1 
New Taurus Members                PSO J062.8220+28.5315    27.97 0.60 0 24.28 0.60 0 20.97 0.02 1 19.49 0.03 1 18.50 0.03 1 13.42 0.03 1 13.00 0.03 1 
New Taurus Members                PSO J063.0534+32.7055    21.11 0.04 1 19.69 0.02 1 17.53 0.00 1 16.46 0.00 1 15.89 0.00 1 13.22 0.03 1 12.91 0.03 1 
New Taurus Members                PSO J063.1416+20.0083    18.49 0.60 0 21.66 0.08 1 19.63 0.01 1 18.62 0.01 1 18.04 0.01 1 15.21 0.04 1 14.84 0.08 1 
New Taurus Members                PSO J063.1806+20.9250    22.12 0.12 1 20.49 0.03 1 17.93 0.01 1 16.63 0.01 1 15.87 0.01 1 12.88 0.02 1 12.56 0.03 1 
New Taurus Members                PSO J063.8769+28.1276    23.04 0.17 0 21.74 0.15 0 20.35 0.02 1 19.15 0.02 1 18.45 0.02 1 14.26 0.03 1 13.95 0.04 1 
New Taurus Members                PSO J063.8849+29.1456  d 22.85 0.11 0 20.59 0.04 1 18.53 0.01 1 17.50 0.01 1 16.90 0.00 1 13.46 0.03 1 13.15 0.03 1 
New Taurus Members                PSO J064.0033+18.2399    22.20 0.07 1 20.82 0.04 1 18.34 0.01 1 17.11 0.01 1 16.42 0.01 1 13.61 0.03 1 13.28 0.03 1 
New Taurus Members                PSO J064.0949+28.6944    24.14 0.17 0 22.14 0.12 1 19.44 0.01 1 18.21 0.00 1 17.49 0.01 1 13.51 0.03 1 13.18 0.03 1 
New Taurus Members                PSO J064.1445+31.7255    20.39 0.60 0 21.18 0.04 1 18.85 0.01 1 17.72 0.00 1 17.08 0.01 1 14.19 0.03 1 13.86 0.05 1 
New Taurus Members                PSO J064.2435+28.3243    26.53 0.60 0 23.24 0.60 0 20.71 0.02 1 19.45 0.02 1 18.63 0.03 1 14.17 0.03 1 13.79 0.05 1 
New Taurus Members                PSO J064.5087+14.2063    22.54 0.13 0 21.27 0.03 1 18.86 0.01 1 17.75 0.00 1 17.13 0.00 1 14.23 0.03 1 13.92 0.04 1 
New Taurus Members                PSO J064.6887+27.9799    24.02 0.60 0 23.11 0.18 1 21.52 0.05 1 19.90 0.04 1 18.81 0.04 1 14.59 0.03 1 14.00 0.05 1 
New Taurus Members                PSO J064.9040+14.5591    22.06 0.10 1 20.40 0.02 1 18.02 0.01 1 16.75 0.01 1 16.06 0.01 1 13.01 0.03 1 12.68 0.03 1 
New Taurus Members                PSO J065.1613+31.8184    21.61 0.60 0 21.22 0.04 1 18.92 0.00 1 17.83 0.00 1 17.23 0.01 1 14.39 0.03 1 14.04 0.07 1 
New Taurus Members                PSO J065.1792+28.1767    24.74 0.60 0 23.31 0.13 0 21.55 0.03 1 19.99 0.02 1 18.93 0.02 1 14.57 0.03 1 14.04 0.06 1 
New Taurus Members                PSO J065.2172+23.4433    23.49 0.60 0 23.32 0.12 0 21.42 0.07 1 19.48 0.03 1 18.51 0.01 1 14.87 0.04 1 14.42 0.07 1 
New Taurus Members                PSO J065.4584+27.3386    23.49 0.60 0 23.04 0.13 0 20.72 0.02 1 19.24 0.02 1 18.41 0.02 1 14.92 0.04 1 14.46 0.08 1 
New Taurus Members                PSO J065.5928+19.3662  d 23.03 0.11 0 21.93 0.06 1 19.80 0.02 1 18.76 0.01 1 18.17 0.04 1 14.72 0.03 1 14.42 0.06 1 
New Taurus Members                PSO J065.6900+15.1818    21.05 0.60 0 20.86 0.04 1 18.51 0.01 1 17.39 0.01 1 16.74 0.01 1 13.75 0.03 1 13.45 0.03 1 
New Taurus Members                PSO J065.8871+19.8386    22.39 0.12 1 20.60 0.03 1 17.92 0.03 1 16.34 0.01 1 15.49 0.02 1 12.22 0.02 1 11.85 0.02 1 
New Taurus Members                PSO J066.6274+27.0656  d 23.04 0.60 0 22.65 0.10 1 20.19 0.01 1 18.97 0.02 1 18.22 0.03 1 14.53 0.03 1 14.11 0.06 1 
New Taurus Members                PSO J066.7394+25.2140    22.70 0.16 0 22.42 0.17 1 20.08 0.02 1 18.81 0.01 1 18.02 0.03 1 14.07 0.03 1 13.75 0.06 1 
New Taurus Members                PSO J066.8721+23.0970    22.89 0.60 0 22.24 0.09 1 19.86 0.02 1 18.77 0.00 1 18.15 0.02 1 14.79 0.04 1 14.49 0.13 1 
New Taurus Members                PSO J067.0196+29.1225    23.09 0.13 0 19.83 0.60 0 18.95 0.00 1 17.73 0.01 1 17.07 0.01 1 13.94 0.03 1 13.63 0.04 1 
New Taurus Members                PSO J067.0259+26.5699    23.72 0.60 0 22.32 0.14 0 20.03 0.01 1 18.92 0.01 1 18.29 0.02 1 14.92 0.05 1 14.58 0.08 1 
New Taurus Members                PSO J067.2629+24.4302    25.46 0.60 0 22.39 0.13 0 20.16 0.01 1 18.91 0.01 1 18.24 0.01 1 14.26 0.03 1 13.96 0.06 1 
New Taurus Members                PSO J067.7776+15.7423    22.02 0.60 0 22.33 0.08 1 20.00 0.03 1 18.72 0.02 1 18.05 0.02 1 15.07 0.04 1 14.67 0.11 1 
New Taurus Members                PSO J067.8671+30.5252    21.10 0.02 1 19.58 0.02 1 17.45 0.00 1 16.41 0.00 1 15.84 0.00 1 12.99 0.09 1 12.49 0.09 1 
New Taurus Members                PSO J067.9462+23.5249  d 23.07 0.17 0 21.72 0.09 1 19.73 0.01 1 18.71 0.01 1 18.14 0.02 1 14.90 0.04 1 14.56 0.07 1 
New Taurus Members                PSO J068.8329+28.6420    21.94 0.09 1 20.14 0.01 1 17.87 0.01 1 16.75 0.00 1 16.17 0.01 1 13.22 0.03 1 12.91 0.03 1 
New Taurus Members                PSO J069.3827+22.8857    22.40 0.09 1 21.06 0.03 1 18.96 0.02 1 17.90 0.03 1 17.32 0.01 1 14.16 0.03 1 13.46 0.04 1 
New Taurus Members                PSO J070.2057+27.5378  d 19.21 0.01 1 17.82 0.01 1 15.49 0.00 1 14.34 0.01 1 13.68 0.00 1 10.98 0.02 1 10.68 0.02 1 
New Taurus Members                PSO J070.8515+31.6441    23.36 0.09 0 21.22 0.03 1 18.87 0.01 1 17.72 0.01 1 17.08 0.01 1 13.43 0.03 1 13.12 0.03 1 
New Taurus Members                PSO J070.9262+28.8333  d 26.11 0.60 0 22.91 0.11 0 21.15 0.03 1 19.90 0.06 1 18.99 0.08 1 14.81 0.03 1 14.51 0.06 1 
New Taurus Members                PSO J071.3189+31.6888    20.54 0.02 1 19.02 0.01 1 16.75 0.00 1 15.63 0.01 1 14.99 0.00 1 12.16 0.04 1 11.72 0.03 1 
New Taurus Members                PSO J071.6033+17.0281    24.36 0.60 0 21.61 0.04 1 18.54 0.01 1 16.93 0.00 1 15.92 0.00 1 11.55 0.02 1 11.13 0.02 1 
New Taurus Members                PSO J072.0270+17.1379    22.18 0.04 1 20.36 0.03 1 18.21 0.01 1 17.18 0.01 1 16.63 0.01 1 13.66 0.03 1 13.36 0.03 1 
New Taurus Members                PSO J074.1999+29.2197    18.80 0.01 1 17.50 0.01 1 15.34 0.00 1 14.26 0.00 1 13.68 0.00 1 11.10 0.02 1 10.79 0.02 1 
New Taurus Members                PSO J074.4592+26.0248    22.55 0.09 0 20.60 0.04 1 18.52 0.00 1 17.47 0.01 1 16.90 0.01 1 13.85 0.03 1 13.55 0.04 1 
New Taurus Members                PSO J074.5566+17.4858  d 19.22 0.60 0 18.38 0.60 0 20.74 0.02 1 19.47 0.03 1 18.68 0.03 1 15.80 0.06 1 15.47 0.13 1 
New Taurus Members                PSO J074.5566+25.8099    22.53 0.18 0 21.22 0.07 1 19.01 0.01 1 17.91 0.01 1 17.29 0.01 1 14.11 0.03 1 13.81 0.04 1 
New Taurus Members                PSO J075.0118+18.4800    20.60 0.02 1 19.33 0.03 1 17.16 0.00 1 16.04 0.01 1 15.45 0.00 1 12.62 0.02 1 12.23 0.02 1 
New Taurus Members                PSO J075.5825+16.9498    23.22 0.60 0 22.12 0.18 1 20.51 0.03 1 18.96 0.01 1 18.01 0.01 1 14.52 0.03 1 13.98 0.05 1 
New Taurus Members                PSO J075.6645+13.8352    19.97 0.01 1 18.36 0.01 1 16.15 0.01 1 14.93 0.01 1 14.23 0.00 1 11.20 0.02 1 10.88 0.02 1 
New Taurus Members                PSO J075.9044+20.3854    21.20 0.06 1 19.81 0.02 1 17.87 0.02 1 16.60 0.01 1 16.08 0.01 1 13.24 0.03 1 12.93 0.03 1 
New Taurus Members                PSO J076.2495+31.7503    20.06 0.01 1 18.73 0.01 1 16.63 0.00 1 15.63 0.00 1 15.08 0.00 1 12.45 0.03 1 12.14 0.02 1 
New Taurus Members                PSO J078.5903+18.4658    23.82 0.12 0 22.19 0.07 1 19.45 0.01 1 18.12 0.01 1 17.39 0.01 1 14.55 0.03 1 14.22 0.05 1 
New Taurus Members                PSO J079.1746+26.4580  d 26.25 0.60 0 23.15 0.10 0 20.87 0.04 1 19.83 0.04 1 18.99 0.03 1 14.56 0.04 1 14.24 0.05 1 
New Taurus Members                PSO J079.3986+26.2455    22.45 0.10 1 20.27 0.03 1 18.17 0.02 1 16.64 0.01 1 15.70 0.01 1 11.01 0.02 1 10.21 0.02 1 
New Taurus Members                PSO J079.4628+26.4401    23.46 0.10 0 21.41 0.04 1 19.23 0.03 1 18.19 0.01 1 17.62 0.01 1 14.31 0.03 1 14.00 0.04 1 
<M4 Taurus Discoveries            PSO J063.1190+28.4257    20.64 0.21 0 22.26 0.15 0 20.58 0.04 1 19.31 0.02 1 18.39 0.03 1 13.40 0.03 1 13.08 0.03 1 
<M4 Taurus Discoveries            PSO J063.4799+28.1175    28.61 0.60 0 23.02 0.15 0 21.76 0.05 1 20.29 0.03 1 19.34 0.04 1 14.16 0.03 1 13.81 0.05 1 
<M4 Taurus Discoveries            PSO J063.8135+28.2448    26.30 0.60 0 20.92 0.08 0 20.57 0.04 1 19.51 0.03 1 18.78 0.05 1 14.66 0.03 1 14.31 0.05 1 
<M4 Taurus Discoveries            PSO J063.8709+28.3659    28.99 0.60 0 25.10 0.60 0 21.38 0.05 1 19.95 0.02 1 19.08 0.04 1 13.81 0.03 1 13.48 0.03 1 
<M4 Taurus Discoveries            PSO J064.5148+28.6694    27.96 0.60 0 22.28 0.05 1 20.12 0.02 1 18.99 0.03 1 18.33 0.03 1 13.54 0.03 1 13.21 0.03 1 
<M4 Taurus Discoveries            PSO J068.9290+14.8257    23.27 0.60 0 22.74 0.10 0 20.37 0.04 1 19.35 0.03 1 18.70 0.02 1 15.84 0.06 1 15.53 0.17 1 
<M4 Taurus Discoveries            PSO J069.6465+26.7093    22.37 0.13 1 19.67 0.01 1 17.71 0.00 1 16.44 0.01 1 15.53 0.01 1 10.62 0.02 1 10.28 0.02 1 
<M4 Taurus Discoveries            PSO J070.7841+29.7386    23.51 0.14 0 21.35 0.04 1 19.11 0.01 1 17.71 0.01 1 16.74 0.01 1 11.36 0.02 1 11.03 0.02 1 
<M4 Taurus Discoveries            PSO J073.6580+30.5916    21.44 0.07 1 19.31 0.02 1 17.81 0.00 1 16.70 0.01 1 15.92 0.01 1 10.79 0.02 1 10.42 0.02 1 
<M4 Taurus Discoveries            PSO J076.5986+31.7470    22.89 0.07 0 21.20 0.04 1 19.80 0.01 1 18.72 0.02 1 17.96 0.02 1 13.37 0.03 1 13.06 0.03 1 
<M4 Taurus Discoveries            PSO J079.3884+26.1101    27.87 0.60 0 22.18 0.06 1 20.11 0.03 1 18.87 0.02 1 17.96 0.03 1 12.51 0.02 1 12.15 0.02 1 
New Pleiades Member               PSO J058.8758+21.0194    23.29 0.17 0 20.34 0.60 0 20.88 0.03 1 19.40 0.02 1 18.39 0.02 1 15.08 0.04 1 14.77 0.07 1 
New Per OB2 Members               PSO J058.3547+31.6195    22.20 0.05 1 20.64 0.03 1 18.31 0.02 1 17.22 0.01 1 16.59 0.00 1 13.79 0.05 1 13.49 0.05 1 
New Per OB2 Members               PSO J058.5811+31.2177    22.31 0.06 1 20.60 0.03 1 18.29 0.01 1 17.13 0.00 1 16.50 0.00 1 13.49 0.03 1 13.18 0.03 1 
New Per OB2 Members               PSO J058.7220+31.4789    20.74 0.60 0 21.31 0.02 1 19.02 0.01 1 17.92 0.01 1 17.33 0.00 1 14.51 0.03 1 14.15 0.05 1 
New Per OB2 Members               PSO J059.3331+32.6320    21.67 0.07 1 20.26 0.02 1 17.87 0.01 1 16.75 0.00 1 16.16 0.00 1 13.44 0.03 1 13.14 0.03 1 
New Per OB2 Members               PSO J059.6432+31.8926    20.93 0.60 0 22.04 0.05 1 19.46 0.01 1 18.21 0.01 1 17.50 0.01 1 14.35 0.03 1 14.01 0.04 1 
New Per OB2 Members               PSO J060.5031+32.0075    21.79 0.08 1 20.21 0.03 1 18.08 0.01 1 16.99 0.01 1 16.41 0.01 1 13.56 0.03 1 13.07 0.03 1 
New Per OB2 Members               PSO J060.6881+30.2903    21.46 0.60 0 20.95 0.05 1 18.71 0.01 1 17.55 0.01 1 16.94 0.00 1 13.66 0.03 1 13.17 0.03 1 
New Per OB2 Members               PSO J060.7891+31.5527    22.38 0.17 1 20.50 0.04 1 18.51 0.02 1 17.44 0.01 1 16.78 0.01 1 13.57 0.03 1 13.13 0.03 1 
New Per OB2 Members               PSO J060.8968+31.7282    21.98 0.11 1 20.26 0.03 1 18.10 0.01 1 17.06 0.00 1 16.52 0.01 1 13.36 0.03 1 12.81 0.03 1 
New Per OB2 Members               PSO J060.9401+32.9790    20.71 0.05 1 19.38 0.02 1 17.40 0.01 1 16.38 0.00 1 15.85 0.00 1 13.15 0.03 1 12.74 0.03 1 
New Per OB2 Members               PSO J060.9954+32.9996    21.74 0.60 0 20.10 0.60 0 20.23 0.02 1 18.84 0.01 1 18.09 0.01 1 14.94 0.04 1 14.31 0.05 1 
New Per OB2 Members               PSO J061.2515+31.4056    22.60 0.13 1 21.09 0.04 1 18.77 0.00 1 17.68 0.01 1 17.06 0.01 1 14.27 0.03 1 13.96 0.05 1 
New Per OB2 Members               PSO J061.4915+30.9317    20.73 0.60 0 21.69 0.05 1 19.13 0.01 1 17.96 0.01 1 17.30 0.01 1 14.17 0.03 1 13.83 0.04 1 
Reclassified Known Taurus Members 2MASS J04011678+2557527  23.78 0.60 0 23.37 0.05 0 21.72 0.03 1 20.08 0.02 1 19.04 0.03 1 14.99 0.04 1 14.32 0.05 1 
Reclassified Known Taurus Members 2MASS J04034930+2610520  15.45 0.02 1 13.13 0.60 0 12.39 0.60 0 11.85 0.60 0 11.62 0.60 0  9.24 0.02 1  9.06 0.02 1 
Reclassified Known Taurus Members 2MASS J04034997+2620382  19.70 0.01 1 18.44 0.01 1 16.27 0.00 1 15.28 0.00 1 14.73 0.00 1 12.13 0.02 1 11.87 0.02 1 
Reclassified Known Taurus Members 2MASS J04043936+2158186  15.47 0.01 1 13.42 0.60 0 12.76 0.60 0 12.31 0.60 0 12.14 0.01 0  9.84 0.03 1  9.69 0.02 1 
Reclassified Known Taurus Members 2MASS J04043984+2158215  15.67 0.01 1 14.47 0.00 0 13.05 0.60 0 12.52 0.60 0 12.24 0.00 0  9.94 0.03 1  9.79 0.03 1 
Reclassified Known Taurus Members 2MASS J04102834+2051507  20.01 0.03 1 18.76 0.01 1 16.90 0.01 1 15.87 0.01 1 15.28 0.01 1 12.58 0.02 1 12.20 0.02 1 
Reclassified Known Taurus Members 2MASS J04110570+2216313  15.70 0.00 1 14.50 0.00 1 13.09 0.60 0 12.54 0.60 0 12.23 0.01 0  9.98 0.02 1  9.82 0.02 1 
Reclassified Known Taurus Members 2MASS J04135328+2811233  22.36 0.19 0 21.84 0.16 0 20.37 0.03 1 18.33 0.01 1 16.93 0.01 1  9.45 0.02 0  8.31 0.02 0 
Reclassified Known Taurus Members 2MASS J04141188+2811535  18.79 0.02 1 18.05 0.09 1 16.76 0.05 1 15.78 0.03 0 14.99 0.01 0 10.62 0.02 0  9.87 0.02 0 
Reclassified Known Taurus Members 2MASS J04144158+2809583  24.90 0.60 0 22.43 0.60 0 22.40 0.06 0 20.79 0.07 1 19.69 0.03 1 14.82 0.03 1 14.39 0.06 1 
Reclassified Known Taurus Members 2MASS J04151471+2800096  23.04 0.11 0 20.00 0.60 0 19.77 0.01 1 18.07 0.02 1 17.09 0.01 1 13.47 0.03 1 13.12 0.03 1 
Reclassified Known Taurus Members 2MASS J04152409+2910434  22.58 0.15 0 20.71 0.03 1 17.90 0.01 1 16.45 0.01 1 15.59 0.00 1 12.07 0.02 1 11.75 0.02 1 
Reclassified Known Taurus Members 2MASS J04153566+2847417  22.60 0.19 0 21.31 0.60 0 19.81 0.02 1 18.62 0.03 1 17.89 0.01 1 13.61 0.03 1 12.02 0.02 1 
Reclassified Known Taurus Members 2MASS J04154131+2915078  20.03 0.04 1 18.40 0.01 1 16.09 0.00 1 14.96 0.00 1 14.34 0.00 1 11.41 0.02 1 11.10 0.02 1 
Reclassified Known Taurus Members 2MASS J04154807+2911331  23.90 0.60 0 21.34 0.60 0 20.61 0.03 1 18.86 0.01 1 17.84 0.02 1 13.69 0.03 1 13.22 0.03 1 
Reclassified Known Taurus Members 2MASS J04161726+2817128  17.73 0.01 1 16.25 0.02 1 14.20 0.01 0 13.20 0.00 0 12.62 0.01 1  9.57 0.02 1  9.31 0.02 1 
Reclassified Known Taurus Members 2MASS J04161885+2752155  20.73 0.06 1 19.04 0.02 1 16.36 0.00 1 15.09 0.01 1 14.35 0.01 1 11.08 0.02 1 10.74 0.02 1 
Reclassified Known Taurus Members 2MASS J04163911+2858491  20.72 0.05 1 18.88 0.01 1 16.42 0.00 1 15.24 0.00 1 14.45 0.00 1 10.58 0.02 0 10.02 0.02 0 
Reclassified Known Taurus Members 2MASS J04174955+2813318  19.24 0.03 1 17.26 0.01 1 15.70 0.02 1 15.00 0.01 1 14.47 0.00 1 11.38 0.02 1 10.50 0.02 1 
Reclassified Known Taurus Members 2MASS J04180796+2826036  18.90 0.01 1 17.42 0.02 1 15.14 0.00 1 13.91 0.01 1 13.21 0.00 1 10.21 0.02 1  9.88 0.02 1 
Reclassified Known Taurus Members 2MASS J04181710+2828419  22.95 0.12 0 20.57 0.03 1 17.71 0.01 1 16.14 0.01 1 15.19 0.01 1 10.51 0.02 1  9.81 0.02 1 
Reclassified Known Taurus Members 2MASS J04183030+2743208  18.09 0.01 1 16.83 0.00 1 14.86 0.00 1 13.87 0.00 0 13.33 0.00 0 10.81 0.02 1 10.53 0.02 1 
Reclassified Known Taurus Members 2MASS J04183158+2816585  15.91 0.02 1 14.62 0.01 1 13.31 0.60 0 12.49 0.60 0 11.95 0.08 0  8.69 0.02 0  7.50 0.02 0 
Reclassified Known Taurus Members 2MASS J04185115+2814332  22.01 0.08 1 20.39 0.02 1 17.75 0.00 1 16.42 0.01 1 15.65 0.00 1 12.43 0.02 1 12.10 0.03 1 
Reclassified Known Taurus Members 2MASS J04185813+2812234  20.44 0.06 1 18.72 0.02 1 17.16 0.02 1 16.04 0.08 1 15.40 0.06 1  9.53 0.02 0  8.40 0.02 0 
Reclassified Known Taurus Members 2MASS J04190110+2819420  18.40 0.06 1 16.60 0.04 1 14.25 0.02 0 12.89 0.60 0 12.55 0.05 1  8.98 0.02 1  8.64 0.02 1 
Reclassified Known Taurus Members 2MASS J04190126+2802487  23.37 0.60 0 21.92 0.08 1 20.98 0.05 1 19.51 0.01 1 18.46 0.01 1 14.22 0.03 1 13.49 0.04 1 
Reclassified Known Taurus Members 2MASS J04190197+2822332  21.05 0.03 1 19.01 0.01 1 16.41 0.00 1 15.02 0.00 1 14.17 0.01 1  9.87 0.02 1  9.47 0.02 1 
Reclassified Known Taurus Members 2MASS J04191281+2829330  16.16 0.04 1 14.91 0.04 1 13.19 0.60 0 12.41 0.60 0 12.16 0.01 0  8.93 0.02 1  8.44 0.02 1 
Reclassified Known Taurus Members 2MASS J04193545+2827218  16.97 0.00 1 15.70 0.00 1 13.88 0.01 0 12.81 0.60 0 12.42 0.01 0  9.49 0.03 1  8.74 0.02 1 
Reclassified Known Taurus Members 2MASS J04201611+2821325  21.11 0.06 1 19.54 0.02 1 17.25 0.01 1 15.98 0.00 1 15.26 0.00 1 12.03 0.02 1 11.46 0.02 1 
Reclassified Known Taurus Members 2MASS J04205273+1746415  17.11 0.00 1 15.88 0.01 1 14.19 0.01 0 13.34 0.01 0 12.95 0.00 1 10.58 0.02 1 10.36 0.02 1 
Reclassified Known Taurus Members 2MASS J04213965+2649143  20.35 0.01 1 18.70 0.01 1 16.27 0.00 1 15.05 0.01 1 14.35 0.01 1 11.28 0.02 1 10.96 0.02 1 
Reclassified Known Taurus Members 2MASS J04215450+2652315  23.96 0.60 0 21.29 0.60 0 20.81 0.02 1 18.87 0.01 1 17.78 0.02 1 13.50 0.03 1 13.08 0.04 1 
Reclassified Known Taurus Members 2MASS J04215482+2642372  18.90 0.01 1 17.43 0.00 1 15.34 0.00 1 14.36 0.00 1 13.84 0.00 1 11.02 0.02 1 10.75 0.02 1 
Reclassified Known Taurus Members 2MASS J04215851+1520145  19.12 0.04 1 17.55 0.03 1 15.69 0.01 1 15.05 0.02 1 14.59 0.01 1 11.78 0.02 1 11.59 0.02 1 
Reclassified Known Taurus Members 2MASS J04221332+1934392  21.23 0.03 1 19.61 0.01 1 16.93 0.01 1 15.52 0.00 1 14.70 0.01 1 11.28 0.02 1 10.91 0.02 1 
Reclassified Known Taurus Members 2MASS J04221644+2549118  21.23 0.05 1 19.69 0.02 1 17.07 0.01 1 15.61 0.01 1 14.85 0.01 1 11.66 0.02 1 11.35 0.02 1 
Reclassified Known Taurus Members 2MASS J04223075+1526310  22.60 0.13 1 20.66 0.03 1 18.11 0.01 1 16.85 0.01 1 16.12 0.01 1 12.83 0.02 1 12.46 0.03 1 
Reclassified Known Taurus Members 2MASS J04230607+2801194  19.10 0.01 1 17.71 0.00 1 15.55 0.00 1 14.45 0.00 1 13.81 0.00 1 10.82 0.03 1 10.27 0.02 1 
Reclassified Known Taurus Members 2MASS J04233539+2503026  18.76 0.01 1 16.99 0.00 1 14.76 0.01 1 13.43 0.01 0 12.64 0.02 1  8.60 0.02 1  7.82 0.02 1 
Reclassified Known Taurus Members 2MASS J04233573+2502596  23.29 0.09 0 22.00 0.06 1 20.19 0.02 1 18.40 0.02 1 17.21 0.01 1                           
Reclassified Known Taurus Members 2MASS J04242090+2630511  20.72 0.08 1 18.95 0.01 1 16.99 0.01 1 15.75 0.01 1 15.07 0.00 1 12.02 0.03 1 11.41 0.03 1 
Reclassified Known Taurus Members 2MASS J04245021+2641006  19.49 0.01 1 17.72 0.01 1 15.60 0.01 1 14.51 0.00 1 13.94 0.01 1 11.05 0.02 1 10.79 0.02 1 
Reclassified Known Taurus Members 2MASS J04251550+2829275  18.27 0.01 1 16.94 0.01 1 14.64 0.01 1 13.48 0.00 0 12.84 0.00 1 10.08 0.02 1  9.80 0.02 1 
Reclassified Known Taurus Members 2MASS J04262939+2624137  20.89 0.05 1 19.15 0.04 1 17.02 0.00 1 15.83 0.00 1 15.08 0.01 1 11.56 0.02 1 10.98 0.02 1 
Reclassified Known Taurus Members 2MASS J04263055+2443558  21.11 0.60 0 21.92 0.04 1 19.51 0.02 1 17.70 0.01 1 16.67 0.01 1 12.87 0.03 1 12.20 0.03 1 
Reclassified Known Taurus Members 2MASS J04264449+2756433  19.66 0.02 1 18.16 0.01 1 15.89 0.00 1 14.77 0.00 1 14.17 0.00 1 11.40 0.03 1 11.11 0.02 1 
Reclassified Known Taurus Members 2MASS J04270739+2215037  19.18 0.02 1 17.74 0.01 1 15.49 0.00 1 14.39 0.00 1 13.79 0.00 1 11.08 0.02 1 10.76 0.02 1 
Reclassified Known Taurus Members 2MASS J04272799+2612052  23.07 0.15 0 20.92 0.60 0 20.34 0.02 1 18.58 0.03 1 17.57 0.01 1 12.82 0.03 1 12.36 0.03 1 
Reclassified Known Taurus Members 2MASS J04274538+2357243  21.18 0.60 0 22.31 0.07 1 19.27 0.01 1 17.75 0.01 1 16.84 0.01 1 13.41 0.03 1 13.11 0.05 1 
Reclassified Known Taurus Members 2MASS J04275730+2619183  21.45 0.09 1 19.81 0.05 1 17.60 0.08 1 16.66 0.04 1 15.94 0.04 1  9.70 0.02 0  8.59 0.02 0 
Reclassified Known Taurus Members 2MASS J04284199+1533535  18.47 0.01 1 17.29 0.01 1 15.46 0.01 1 14.63 0.00 1 14.20 0.00 1 11.85 0.02 1 11.61 0.02 1 
Reclassified Known Taurus Members 2MASS J04285053+1844361  18.22 0.02 1 16.91 0.01 1 14.65 0.00 1 13.46 0.01 0 12.70 0.00 1  9.79 0.02 1  9.43 0.02 1 
Reclassified Known Taurus Members 2MASS J04290068+2755033  22.10 0.08 1 20.57 0.03 1 17.99 0.00 1 16.55 0.00 1 15.72 0.00 1 12.49 0.02 1 11.93 0.02 1 
Reclassified Known Taurus Members 2MASS J04292165+2701259  20.98 0.06 1 18.47 0.01 1 15.67 0.01 1 14.18 0.00 1 13.17 0.02 1  8.26 0.02 1  7.59 0.02 1 
Reclassified Known Taurus Members 2MASS J04292971+2616532  16.54 0.01 1 15.31 0.01 1 13.04 0.60 0 12.21 0.60 0 11.93 0.60 0  9.20 0.03 1  8.93 0.02 1 
Reclassified Known Taurus Members 2MASS J04294568+2630468  20.33 0.02 1 18.81 0.01 1 16.31 0.00 1 15.05 0.00 1 14.29 0.00 1 11.22 0.04 1 10.93 0.04 1 
Reclassified Known Taurus Members 2MASS J04295950+2433078  20.87 0.06 1 18.97 0.02 1 16.00 0.07 1 14.51 0.01 1 14.01 0.03 1  9.12 0.02 0  8.48 0.02 0 
Reclassified Known Taurus Members 2MASS J04300724+2608207  22.28 0.07 1 20.47 0.03 1 19.24 0.01 1 17.70 0.01 1 16.78 0.01 1 13.31 0.03 1 12.76 0.03 1 
Reclassified Known Taurus Members 2MASS J04302365+2359129  21.30 0.60 0 22.14 0.12 1 19.25 0.01 1 17.70 0.00 1 16.79 0.01 1 13.48 0.03 1 13.18 0.03 1 
Reclassified Known Taurus Members 2MASS J04305137+2442222  15.00 0.00 1 13.71 0.00 0 12.17 0.60 0 11.38 0.60 0 10.94 0.60 0  8.11 0.02 0  7.70 0.02 0 
Reclassified Known Taurus Members 2MASS J04305718+2556394  22.75 0.08 0 20.38 0.04 1 18.55 0.01 1 17.10 0.00 1 16.28 0.01 1 12.82 0.02 1 12.23 0.03 1 
Reclassified Known Taurus Members 2MASS J04311578+1820072  16.63 0.00 1 15.38 0.00 1 13.72 0.00 0 12.99 0.60 0 12.55 0.00 1 10.16 0.02 1  9.97 0.02 1 
Reclassified Known Taurus Members 2MASS J04311907+2335047  22.32 0.09 1 20.57 0.03 1 17.86 0.01 1 16.35 0.01 1 15.47 0.01 1 11.89 0.03 1 11.51 0.02 1 
Reclassified Known Taurus Members 2MASS J04312405+1800215  19.42 0.01 1 17.87 0.02 1 15.46 0.01 1 14.18 0.01 0 13.39 0.00 1 10.37 0.02 1 10.05 0.02 1 
Reclassified Known Taurus Members 2MASS J04312669+2703188  21.92 0.60 0 22.06 0.12 1 19.25 0.01 1 17.69 0.02 1 16.77 0.01 1 13.09 0.03 1 12.74 0.03 1 
Reclassified Known Taurus Members 2MASS J04314644+2506236  18.63 0.02 1 17.24 0.00 1 15.13 0.00 1 14.13 0.00 1 13.57 0.01 1 10.91 0.02 1 10.65 0.02 1 
Reclassified Known Taurus Members 2MASS J04315844+2543299  16.50 0.01 1 15.19 0.00 1 13.28 0.60 0 12.49 0.60 0 12.00 0.00 0  9.45 0.02 1  9.26 0.02 1 
Reclassified Known Taurus Members 2MASS J04320329+2528078  18.64 0.00 0 17.30 0.01 1 15.07 0.00 1 13.91 0.00 1 13.28 0.00 1 10.49 0.02 0 10.15 0.02 0 
Reclassified Known Taurus Members 2MASS J04321606+1812464  18.11 0.01 1 16.66 0.01 1 14.48 0.00 0 13.40 0.01 0 12.70 0.00 1  9.60 0.02 1  9.03 0.02 1 
Reclassified Known Taurus Members 2MASS J04321786+2422149  19.06 0.01 1 17.51 0.01 1 15.13 0.00 1 13.93 0.00 1 13.23 0.01 1 10.09 0.02 0  9.77 0.02 0 
Reclassified Known Taurus Members 2MASS J04322210+1827426  17.76 0.02 1 16.46 0.01 1 14.61 0.00 1 13.69 0.01 1 13.20 0.00 1 10.20 0.02 1  9.74 0.02 1 
Reclassified Known Taurus Members 2MASS J04322329+2403013  20.16 0.04 1 18.79 0.01 1 16.29 0.02 1 14.85 0.01 1 14.08 0.01 1 11.12 0.02 1 10.79 0.02 1 
Reclassified Known Taurus Members 2MASS J04322627+1827521  17.10 0.00 1 15.85 0.00 1 13.96 0.01 0 13.05 0.00 0 12.56 0.00 1 10.03 0.02 1  9.79 0.02 1 
Reclassified Known Taurus Members 2MASS J04323028+1731303  17.61 0.04 1 16.31 0.01 1 14.29 0.01 0 13.24 0.01 0 12.71 0.03 1  9.32 0.05 0  8.72 0.05 0 
Reclassified Known Taurus Members 2MASS J04324107+1809239  16.92 0.01 1 15.65 0.00 1 13.98 0.00 0 13.18 0.00 0 12.74 0.00 1  9.91 0.02 0  9.50 0.02 0 
Reclassified Known Taurus Members 2MASS J04325026+2422115  25.66 0.60 0 21.72 0.60 0 20.84 0.03 1 18.56 0.02 1 17.12 0.02 1 10.85 0.02 1 10.24 0.02 1 
Reclassified Known Taurus Members 2MASS J04325119+1730092  20.49 0.60 0 21.85 0.05 1 19.08 0.02 1 17.43 0.01 1 16.53 0.01 1 13.29 0.03 1 12.95 0.03 1 
Reclassified Known Taurus Members 2MASS J04330197+2421000  18.61 0.02 1 16.98 0.01 1 14.56 0.00 1 13.32 0.00 0 12.60 0.01 1  9.49 0.02 1  9.16 0.02 1 
Reclassified Known Taurus Members 2MASS J04330781+2616066  21.54 0.09 1 19.16 0.01 1 16.40 0.01 1 14.89 0.00 1 14.00 0.01 1  9.99 0.02 1  9.64 0.02 1 
Reclassified Known Taurus Members 2MASS J04330945+2246487  22.31 0.06 1 20.17 0.03 1 17.51 0.02 1 15.98 0.01 1 15.20 0.01 1 11.03 0.02 1 10.52 0.02 1 
Reclassified Known Taurus Members 2MASS J04334171+1750402  16.87 0.01 1 15.64 0.01 1 13.90 0.00 0 13.12 0.01 0 12.70 0.03 1 10.08 0.02 1  9.75 0.02 1 
Reclassified Known Taurus Members 2MASS J04334291+2526470  21.35 0.60 0 22.21 0.07 1 19.29 0.01 1 17.61 0.01 1 16.61 0.01 1 12.98 0.02 1 12.63 0.03 1 
Reclassified Known Taurus Members 2MASS J04334465+2615005  20.88 0.10 1 17.77 0.01 1 15.98 0.02 1 14.92 0.05 1 13.82 0.03 1  8.96 0.02 0  8.18 0.02 0 
Reclassified Known Taurus Members 2MASS J04335245+2612548  24.93 0.60 0 22.51 0.10 1 20.82 0.03 1 19.03 0.02 1 17.93 0.02 1 13.36 0.03 1 12.63 0.03 1 
Reclassified Known Taurus Members 2MASS J04340619+2418508  19.38 0.60 0 20.76 0.04 1 17.99 0.01 1 16.57 0.01 1 15.75 0.01 1 12.69 0.03 1 12.36 0.03 1 
Reclassified Known Taurus Members 2MASS J04341527+2250309  23.72 0.17 0 21.96 0.09 1 18.78 0.01 1 17.09 0.01 1 16.09 0.00 1 11.51 0.02 1 11.07 0.02 1 
Reclassified Known Taurus Members 2MASS J04344544+2308027  20.12 0.02 1 18.43 0.01 1 16.14 0.00 1 15.03 0.00 1 14.40 0.00 1 11.44 0.02 1 11.15 0.02 1 
Reclassified Known Taurus Members 2MASS J04344586+2445145  17.82 0.01 1 16.61 0.00 1 14.79 0.00 1 13.94 0.00 1 13.50 0.01 1 11.10 0.02 1 10.87 0.02 1 
Reclassified Known Taurus Members 2MASS J04350850+2311398  19.39 0.02 1 17.97 0.01 1 15.73 0.00 1 14.63 0.00 1 14.01 0.00 1 11.35 0.02 1 11.06 0.02 1 
Reclassified Known Taurus Members 2MASS J04354526+2737130  21.74 0.60 0 19.68 0.60 0 19.65 0.01 1 17.94 0.01 1 16.99 0.01 1 13.44 0.03 1 13.09 0.03 1 
Reclassified Known Taurus Members 2MASS J04355143+2249119  22.19 0.60 0 20.12 0.60 0 20.23 0.01 1 18.55 0.01 1 17.53 0.02 1 13.87 0.03 1 13.53 0.04 1 
Reclassified Known Taurus Members 2MASS J04355760+2253574  21.87 0.18 0 20.56 0.03 1 18.57 0.01 1 17.55 0.01 1 17.00 0.02 1 13.23 0.03 1 12.57 0.03 1 
Reclassified Known Taurus Members 2MASS J04361030+2159364  22.31 0.07 1 20.84 0.17 1 19.19 0.01 1 17.65 0.02 1 16.71 0.01 1 13.30 0.02 1 12.69 0.03 1 
Reclassified Known Taurus Members 2MASS J04361038+2259560  21.99 0.18 0 21.14 0.06 1 18.33 0.01 1 16.79 0.01 1 15.84 0.01 1 11.82 0.02 1 11.43 0.02 1 
Reclassified Known Taurus Members 2MASS J04362151+2351165  19.20 0.02 1 17.93 0.01 1 16.02 0.00 1 15.05 0.00 1 14.55 0.01 1 11.95 0.02 1 11.48 0.02 1 
Reclassified Known Taurus Members 2MASS J04363248+2421395  19.60 0.02 1 17.95 0.02 1 15.57 0.00 1 14.24 0.01 1 13.41 0.00 1 10.34 0.02 1 10.00 0.02 1 
Reclassified Known Taurus Members 2MASS J04363893+2258119  18.50 0.01 0 20.92 0.03 1 18.02 0.01 1 16.48 0.00 1 15.55 0.01 1 12.00 0.03 1 11.63 0.02 1 
Reclassified Known Taurus Members 2MASS J04373705+2331080  23.50 0.18 0 23.86 0.60 0 22.16 0.12 0 20.91 0.04 1 19.78 0.07 1 14.45 0.03 1 13.90 0.04 1 
Reclassified Known Taurus Members 2MASS J04380083+2558572  20.67 0.02 1 18.57 0.01 1 15.79 0.00 1 14.34 0.01 1 13.49 0.00 1  9.78 0.02 1  9.40 0.02 1 
Reclassified Known Taurus Members 2MASS J04381486+2611399  27.44 0.60 0 21.01 0.06 1 18.98 0.01 1 17.66 0.01 1 16.92 0.00 1 11.08 0.02 1 10.03 0.02 1 
Reclassified Known Taurus Members 2MASS J04382134+2609137  19.32 0.04 1 17.59 0.17 1 15.67 0.22 0 14.88 0.07 1 13.82 0.01 1  9.54 0.02 1  8.85 0.02 1 
Reclassified Known Taurus Members 2MASS J04384725+1737260  18.61 0.03 1 17.36 0.01 1 15.57 0.01 1 14.67 0.01 1 14.19 0.01 1 11.32 0.02 0 10.83 0.02 0 
Reclassified Known Taurus Members 2MASS J04385871+2323595  19.07 0.01 1 17.80 0.01 1 15.60 0.00 1 14.53 0.00 1 13.94 0.00 1 11.37 0.02 1 11.10 0.02 1 
Reclassified Known Taurus Members 2MASS J04390163+2336029  16.47 0.00 1 15.28 0.00 1 13.64 0.00 0 12.87 0.01 0 12.45 0.00 0  9.87 0.02 1  9.48 0.02 1 
Reclassified Known Taurus Members 2MASS J04390396+2544264  21.13 0.07 1 19.31 0.01 1 16.74 0.02 1 15.29 0.00 1 14.47 0.00 1 10.98 0.02 1 10.39 0.02 1 
Reclassified Known Taurus Members 2MASS J04390637+2334179  18.70 0.02 1 17.44 0.02 1 15.20 0.00 1 14.11 0.01 1 13.51 0.00 1 10.90 0.02 0 10.62 0.02 0 
Reclassified Known Taurus Members 2MASS J04393364+2359212  17.22 0.00 1 16.00 0.00 1 14.27 0.02 0 13.41 0.00 0 12.96 0.02 1  9.74 0.02 1  9.12 0.02 1 
Reclassified Known Taurus Members 2MASS J04394488+2601527  18.97 0.04 1 16.83 0.02 1 14.46 0.01 0 13.31 0.01 0 12.57 0.01 1  8.46 0.02 0  7.85 0.02 0 
Reclassified Known Taurus Members 2MASS J04394748+2601407  22.24 0.16 0 20.20 0.04 1 17.54 0.02 1 15.79 0.01 1 14.68 0.01 1  9.83 0.02 1  8.99 0.02 1 
Reclassified Known Taurus Members 2MASS J04400067+2358211  19.11 0.01 1 17.81 0.04 1 15.70 0.01 1 14.57 0.00 1 13.95 0.01 1 10.79 0.02 0 10.41 0.02 0 
Reclassified Known Taurus Members 2MASS J04403979+2519061  20.34 0.06 1 18.34 0.02 1 15.89 0.00 1 14.59 0.00 1 13.81 0.01 1 10.01 0.02 1  9.66 0.02 1 
Reclassified Known Taurus Members 2MASS J04410424+2557561  17.46 0.01 1 15.97 0.01 1 13.93 0.02 0 12.89 0.60 0 12.45 0.01 0  9.76 0.02 1  9.52 0.02 1 
Reclassified Known Taurus Members 2MASS J04411078+2555116  21.48 0.09 1 19.82 0.02 1 17.90 0.07 1 16.31 0.07 1 15.57 0.04 1 10.96 0.02 0 10.26 0.02 0 
Reclassified Known Taurus Members 2MASS J04414489+2301513  22.28 0.09 1 20.67 0.05 1 18.37 0.01 1 16.96 0.00 1 16.10 0.01 1                           
Reclassified Known Taurus Members 2MASS J04414565+2301580  15.77 0.03 1 14.57 0.01 1 13.09 0.60 0 12.45 0.60 0 12.06 0.01 0  9.69 0.02 1  9.45 0.02 1 
Reclassified Known Taurus Members 2MASS J04414825+2534304  21.49 0.14 1 20.01 0.04 1 17.81 0.02 1 16.82 0.01 1 15.77 0.02 1 11.63 0.02 1 10.85 0.02 1 
Reclassified Known Taurus Members 2MASS J04440164+1621324  20.06 0.03 1 18.76 0.01 1 16.64 0.01 1 15.52 0.01 1 14.89 0.01 1 11.99 0.02 1 11.44 0.02 1 
Reclassified Known Taurus Members 2MASS J04442713+2512164  18.96 0.02 1 17.44 0.01 1 14.95 0.03 1 13.91 0.08 1 13.53 0.04 1  9.99 0.02 1  9.29 0.02 1 
Reclassified Known Taurus Members 2MASS J04480632+1551251  21.49 0.10 1 19.93 0.02 1 17.47 0.01 1 16.31 0.01 1 15.59 0.01 1 11.39 0.02 1 10.87 0.02 1 
Reclassified Known Taurus Members 2MASS J04484189+1703374  20.99 0.02 1 19.56 0.02 1 17.09 0.00 1 15.84 0.00 1 15.13 0.00 1 12.25 0.02 1 11.94 0.02 1 
Reclassified Known Taurus Members 2MASS J04485745+2913521  18.31 0.01 1 17.07 0.01 1 14.97 0.00 1 13.94 0.01 1 13.38 0.00 1                           
Reclassified Known Taurus Members 2MASS J04552333+3027366  20.43 0.01 1 18.93 0.01 1 16.55 0.00 1 15.38 0.00 1 14.70 0.00 1 11.70 0.02 1 11.39 0.02 1 
Reclassified Known Taurus Members 2MASS J04554757+3028077  16.39 0.60 0 14.72 0.60 0 13.70 0.60 0 12.95 0.60 0 12.62 0.60 0  9.65 0.02 0  9.38 0.02 0 
Reclassified Known Taurus Members 2MASS J04554969+3019400  19.28 0.01 1 18.10 0.01 1 15.93 0.00 1 14.88 0.00 1 14.29 0.00 1 11.50 0.02 0 11.17 0.02 0 
Reclassified Known Taurus Members 2MASS J04555288+3006523  17.76 0.04 0 16.47 0.01 1 14.51 0.00 1 13.61 0.00 1 13.07 0.00 1 10.57 0.02 1 10.32 0.02 1 
Reclassified Known Taurus Members 2MASS J04574903+3015195  22.24 0.60 0 20.28 0.60 0 20.55 0.03 1 18.82 0.02 1 17.80 0.01 1 14.24 0.03 1 13.86 0.04 1 
Reclassified Known Taurus Members 2MASS J05073903+2311068  17.66 0.00 0 16.47 0.00 1 14.75 0.00 1 14.08 0.00 1 13.55 0.00 1 10.99 0.02 1 10.64 0.02 1 
Reclassified Known Taurus Members 2MASS J05082480+2422518  22.31 0.60 0 20.72 0.60 0 21.73 0.10 1 20.23 0.03 1 19.21 0.05 1 15.15 0.05 1 14.49 0.07 1 
Reddened Field Dwarfs             2MASS J04221413+1530525  21.08 0.02 1 19.03 0.02 1 16.60 0.00 1 15.37 0.01 1 14.62 0.00 1 11.04 0.02 1 10.71 0.02 1 
Reddened Field Dwarfs             2MASS J04351455-1414468  21.63 0.05 1 19.46 0.02 1 16.60 0.00 1 15.08 0.01 1 14.13 0.01 1  9.72 0.02 1  9.27 0.02 1 
Reddened Field Dwarfs             2MASS J06195260-2903592  22.21 0.13 1 20.18 0.05 1 18.49 0.01 1 17.52 0.01 1 16.93 0.02 1 13.03 0.02 1 12.60 0.02 1 


==> datafile_table6.txt <==
Title: The Pan-STARRS1 Proper-Motion Survey for Young Brown Dwarfs in Nearby 
       Star-Forming Regions. I. Taurus Discoveries and A Reddening-Free 
       Classification Method for Ultracool Dwarfs 
Authors: Zhang Z., Liu M.C., Best W.M.J., Magnier E.A., Aller K.M., 
         Chambers K.C., Draper P.W., Flewelling H., Hodapp K.W., Kaiser N., 
         Kudritzki R.-P., Metcalfe N., Wainscoat R.J., Waters C. 
Table: UGCS Photometry of Our Discoveries and Previously Known Objects
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 33 A33    ---     Type   Object type (1)
  35- 58 A24    ---     ID     Object identifier
      59 A1     ---   f_ID     Flag on ID (2)
  61- 79 A19    ---     UGCS   UGCS Identifier
  81- 86 F6.3   mag     Jmag   ? MKO J band magnitude
  88- 92 F5.3   mag   e_Jmag   ? Uncertainty in Jmag 
      94 I1     ---   q_Jmag   ? Quality flag for Jmag (3)
  96-101 F6.3   mag     Hmag   ? MKO H band magnitude
 103-107 F5.3   mag   e_Hmag   ? Uncertainty in Hmag 
     109 I1     ---   q_Hmag   ? Quality flag for Hmag (3)
 111-116 F6.3   mag     Kmag   ? MKO K band magnitude
 118-122 F5.3   mag   e_Kmag   ? Uncertainty in Kmag 
     124 I1     ---   q_Kmag   ? Quality flag for Kmag (3)
--------------------------------------------------------------------------------
Note (1): Reddened field dwarfs studied by AL13, i.e., 2M 0422+1530, 
          2M 0435-1414, 2M 0619-2903, do not have UGCS detections 
          so are not included in the table.
Note (2): 
    d = One of eight new Taurus members that need reobservations (Section 5.1).
Note (3):
    1 = good quality, as defined in Section 2.3;
    0 = not good quality.
--------------------------------------------------------------------------------
New Taurus Members                PSO J059.1103+31.6643     J035626.49+313951.8 15.701 0.009 1 15.084 0.007 1 14.602 0.008 1 
New Taurus Members                PSO J059.3563+32.3043                                                                      
New Taurus Members                PSO J059.5714+30.6327                                                                      
New Taurus Members                PSO J060.2075+31.8384                                                                      
New Taurus Members                PSO J061.6961+31.6537                                                                      
New Taurus Members                PSO J061.8714+23.1104     J040729.14+230637.9 16.548 0.014 0                15.222 0.020 1 
New Taurus Members                PSO J062.2433+32.5380                                                                      
New Taurus Members                PSO J062.4648+20.0118     J040951.55+200042.8                               14.387 0.008 1 
New Taurus Members                PSO J062.8220+28.5315                                                                      
New Taurus Members                PSO J063.0534+32.7055                                                                      
New Taurus Members                PSO J063.1416+20.0083     J041233.97+200030.4                               15.468 0.014 1 
New Taurus Members                PSO J063.1806+20.9250     J041243.36+205530.4                               13.093 0.002 1 
New Taurus Members                PSO J063.8769+28.1276     J041530.47+280739.9                               14.439 0.005 1 
New Taurus Members                PSO J063.8849+29.1456   d                                                                  
New Taurus Members                PSO J064.0033+18.2399     J041600.81+181424.1                               13.837 0.004 1 
New Taurus Members                PSO J064.0949+28.6944                                                                      
New Taurus Members                PSO J064.1445+31.7255     J041634.70+314332.2 15.483 0.008 1                14.453 0.007 1 
New Taurus Members                PSO J064.2435+28.3243                                                                      
New Taurus Members                PSO J064.5087+14.2063     J041802.08+141223.1                               14.452 0.006 1 
New Taurus Members                PSO J064.6887+27.9799     J041845.29+275848.0                               15.095 0.008 1 
New Taurus Members                PSO J064.9040+14.5591     J041936.97+143332.9                               13.252 0.003 1 
New Taurus Members                PSO J065.1613+31.8184     J042038.72+314906.3                15.083 0.007 1 14.625 0.008 0 
New Taurus Members                PSO J065.1792+28.1767     J042043.02+281036.1 16.736 0.015 1                15.177 0.009 1 
New Taurus Members                PSO J065.2172+23.4433     J042052.13+232636.3                               15.307 0.014 1 
New Taurus Members                PSO J065.4584+27.3386     J042150.03+272019.0 16.480 0.014 1                15.197 0.010 1 
New Taurus Members                PSO J065.5928+19.3662   d J042222.26+192158.5                               15.043 0.013 1 
New Taurus Members                PSO J065.6900+15.1818     J042245.59+151054.7                               13.959 0.004 1 
New Taurus Members                PSO J065.8871+19.8386     J042332.91+195019.2                               12.510 0.002 1 
New Taurus Members                PSO J066.6274+27.0656   d J042630.58+270356.4 16.247 0.013 1                14.765 0.007 1 
New Taurus Members                PSO J066.7394+25.2140     J042657.48+251250.5                               14.354 0.007 1 
New Taurus Members                PSO J066.8721+23.0970     J042729.30+230549.5                               14.981 0.011 1 
New Taurus Members                PSO J067.0196+29.1225     J042804.70+290721.5 15.381 0.006 0 14.739 0.005 1 14.230 0.005 1 
New Taurus Members                PSO J067.0259+26.5699     J042806.23+263412.0 16.496 0.015 1                15.064 0.009 1 
New Taurus Members                PSO J067.2629+24.4302     J042903.09+242549.3                               14.520 0.007 1 
New Taurus Members                PSO J067.7776+15.7423     J043106.62+154432.3                               15.315 0.020 0 
New Taurus Members                PSO J067.8671+30.5252     J043128.12+303130.8 14.280 0.004 1 13.733 0.003 1 13.296 0.003 1 
New Taurus Members                PSO J067.9462+23.5249   d J043147.08+233129.9                               15.135 0.011 1 
New Taurus Members                PSO J068.8329+28.6420                                                                      
New Taurus Members                PSO J069.3827+22.8857     J043731.86+225308.8                               14.180 0.006 1 
New Taurus Members                PSO J070.2057+27.5378   d J044049.37+273216.3 12.071 0.001 0                11.364 0.001 0 
New Taurus Members                PSO J070.8515+31.6441                                                                      
New Taurus Members                PSO J070.9262+28.8333   d                                                                  
New Taurus Members                PSO J071.3189+31.6888                                                                      
New Taurus Members                PSO J071.6033+17.0281     J044624.81+170141.3                               13.684 0.003 0 
New Taurus Members                PSO J072.0270+17.1379     J044806.49+170816.6                               13.849 0.003 1 
New Taurus Members                PSO J074.1999+29.2197                                                                      
New Taurus Members                PSO J074.4592+26.0248     J045750.22+260129.4                               14.043 0.003 1 
New Taurus Members                PSO J074.5566+17.4858   d J045813.59+172909.0                               15.911 0.019 1 
New Taurus Members                PSO J074.5566+25.8099     J045813.58+254835.8                               14.357 0.004 0 
New Taurus Members                PSO J075.0118+18.4800     J050002.84+182848.4                               12.901 0.002 1 
New Taurus Members                PSO J075.5825+16.9498     J050219.82+165659.4                               14.886 0.010 1 
New Taurus Members                PSO J075.6645+13.8352     J050239.50+135006.9                               11.337 0.001 1 
New Taurus Members                PSO J075.9044+20.3854     J050337.07+202307.6                               13.446 0.003 0 
New Taurus Members                PSO J076.2495+31.7503                                                                      
New Taurus Members                PSO J078.5903+18.4658     J051421.68+182757.1 15.708 0.009 1                14.645 0.006 1 
New Taurus Members                PSO J079.1746+26.4580   d J051641.92+262728.9                               14.828 0.007 1 
New Taurus Members                PSO J079.3986+26.2455     J051735.68+261443.9                               11.585 0.001 0 
New Taurus Members                PSO J079.4628+26.4401     J051751.08+262624.7                               14.535 0.005 1 
<M4 Taurus Discoveries            PSO J063.1190+28.4257                                                                      
<M4 Taurus Discoveries            PSO J063.4799+28.1175     J041355.20+280703.2                               14.264 0.005 1 
<M4 Taurus Discoveries            PSO J063.8135+28.2448     J041515.24+281441.6                               14.819 0.007 1 
<M4 Taurus Discoveries            PSO J063.8709+28.3659                                                                      
<M4 Taurus Discoveries            PSO J064.5148+28.6694                                                                      
<M4 Taurus Discoveries            PSO J068.9290+14.8257     J043542.95+144932.7                               15.897 0.024 0 
<M4 Taurus Discoveries            PSO J069.6465+26.7093     J043835.16+264233.8 13.017 0.002 1                10.881 0.001 0 
<M4 Taurus Discoveries            PSO J070.7841+29.7386                                                                      
<M4 Taurus Discoveries            PSO J073.6580+30.5916                                                                      
<M4 Taurus Discoveries            PSO J076.5986+31.7470                                                                      
<M4 Taurus Discoveries            PSO J079.3884+26.1101     J051733.22+260636.7                               12.851 0.001 1 
New Pleiades Member               PSO J058.8758+21.0194     J035530.19+210110.1 16.584 0.015 1 15.983 0.013 1 15.414 0.014 1 
New Per OB2 Members               PSO J058.3547+31.6195     J035325.15+313710.4 14.983 0.006 1 14.388 0.004 1 13.971 0.005 1 
New Per OB2 Members               PSO J058.5811+31.2177     J035419.47+311304.1 14.816 0.005 1 14.180 0.004 1 13.719 0.004 1 
New Per OB2 Members               PSO J058.7220+31.4789     J035453.29+312844.2 15.701 0.010 1 15.158 0.008 1 14.707 0.010 1 
New Per OB2 Members               PSO J059.3331+32.6320                                                                      
New Per OB2 Members               PSO J059.6432+31.8926                                                                      
New Per OB2 Members               PSO J060.5031+32.0075                                                                      
New Per OB2 Members               PSO J060.6881+30.2903                                                                      
New Per OB2 Members               PSO J060.7891+31.5527                                                                      
New Per OB2 Members               PSO J060.8968+31.7282                                                                      
New Per OB2 Members               PSO J060.9401+32.9790                                                                      
New Per OB2 Members               PSO J060.9954+32.9996                                                                      
New Per OB2 Members               PSO J061.2515+31.4056                                                                      
New Per OB2 Members               PSO J061.4915+30.9317                                                                      
Reclassified Known Taurus Members 2MASS J004011678+2557527  J040116.79+255752.2 16.839 0.015 1 16.150 0.016 1 15.441 0.016 1 
Reclassified Known Taurus Members 2MASS J004034930+2610520  J040349.31+261051.7 11.443 0.001 0                 9.817 0.001 0 
Reclassified Known Taurus Members 2MASS J004034997+2620382  J040349.98+262038.1 13.209 0.002 1 12.678 0.002 1 12.279 0.001 1 
Reclassified Known Taurus Members 2MASS J004043936+2158186  J040439.35+215818.6                               10.116 0.001 0 
Reclassified Known Taurus Members 2MASS J004043984+2158215  J040439.83+215821.5                               10.200 0.001 0 
Reclassified Known Taurus Members 2MASS J004102834+2051507  J041028.34+205150.7                               12.804 0.002 1 
Reclassified Known Taurus Members 2MASS J004110570+2216313  J041105.71+221631.2                               10.088 0.001 0 
Reclassified Known Taurus Members 2MASS J004135328+2811233  J041353.28+281123.3                               11.970 0.001 0 
Reclassified Known Taurus Members 2MASS J004141188+2811535  J041411.89+281153.3                               11.738 0.001 0 
Reclassified Known Taurus Members 2MASS J004144158+2809583  J041441.58+280958.4                               15.445 0.012 1 
Reclassified Known Taurus Members 2MASS J004151471+2800096  J041514.72+280009.3                               13.751 0.003 1 
Reclassified Known Taurus Members 2MASS J004152409+2910434                                                                   
Reclassified Known Taurus Members 2MASS J004153566+2847417                                                                   
Reclassified Known Taurus Members 2MASS J004154131+2915078                                                                   
Reclassified Known Taurus Members 2MASS J004154807+2911331                                                                   
Reclassified Known Taurus Members 2MASS J004161726+2817128  J041617.27+281712.5                               10.415 0.001 0 
Reclassified Known Taurus Members 2MASS J004161885+2752155  J041618.86+275215.2                               11.321 0.001 0 
Reclassified Known Taurus Members 2MASS J004163911+2858491                                                                   
Reclassified Known Taurus Members 2MASS J004174955+2813318  J041749.55+281331.6                               11.643 0.001 0 
Reclassified Known Taurus Members 2MASS J004180796+2826036                                                                   
Reclassified Known Taurus Members 2MASS J004181710+2828419                                                                   
Reclassified Known Taurus Members 2MASS J004183030+2743208  J041830.30+274320.7                               11.958 0.001 0 
Reclassified Known Taurus Members 2MASS J004183158+2816585  J041831.60+281658.3                               10.569 0.001 0 
Reclassified Known Taurus Members 2MASS J004185115+2814332  J041851.16+281433.0 13.802 0.003 1                12.673 0.001 1 
Reclassified Known Taurus Members 2MASS J004185813+2812234  J041858.14+281223.3 13.287 0.002 0                10.836 0.001 0 
Reclassified Known Taurus Members 2MASS J004190110+2819420                                                                   
Reclassified Known Taurus Members 2MASS J004190126+2802487  J041901.27+280248.3 16.407 0.012 1                14.871 0.007 1 
Reclassified Known Taurus Members 2MASS J004190197+2822332                                                                   
Reclassified Known Taurus Members 2MASS J004191281+2829330                                                                   
Reclassified Known Taurus Members 2MASS J004193545+2827218                                                                   
Reclassified Known Taurus Members 2MASS J004201611+2821325                                                                   
Reclassified Known Taurus Members 2MASS J004205273+1746415  J042052.73+174641.4                               10.779 0.001 0 
Reclassified Known Taurus Members 2MASS J004213965+2649143  J042139.65+264914.0 12.576 0.001 1                11.472 0.001 0 
Reclassified Known Taurus Members 2MASS J004215450+2652315  J042154.51+265231.4 15.493 0.006 1                13.839 0.003 1 
Reclassified Known Taurus Members 2MASS J004215482+2642372  J042154.82+264237.2 12.228 0.001 1                11.186 0.001 0 
Reclassified Known Taurus Members 2MASS J004215851+1520145  J042158.50+152014.6                               11.860 0.001 1 
Reclassified Known Taurus Members 2MASS J004221332+1934392  J042213.32+193439.2                               11.550 0.001 0 
Reclassified Known Taurus Members 2MASS J004221644+2549118  J042216.45+254911.6                               11.885 0.001 1 
Reclassified Known Taurus Members 2MASS J004223075+1526310  J042230.75+152630.9                               13.087 0.002 1 
Reclassified Known Taurus Members 2MASS J004230607+2801194  J042306.08+280119.2 12.155 0.001 1                11.287 0.001 0 
Reclassified Known Taurus Members 2MASS J004233539+2503026  J042335.39+250302.6                                9.535 0.001 0 
Reclassified Known Taurus Members 2MASS J004233573+2502596  J042335.74+250259.4                               13.351 0.003 0 
Reclassified Known Taurus Members 2MASS J004242090+2630511  J042420.91+263050.8 13.329 0.002 1                12.362 0.001 1 
Reclassified Known Taurus Members 2MASS J004245021+2641006  J042450.21+264100.5 12.307 0.001 1                11.279 0.001 0 
Reclassified Known Taurus Members 2MASS J004251550+2829275  J042515.51+282927.3 11.166 0.001 0 10.864 0.001 0 10.290 0.001 0 
Reclassified Known Taurus Members 2MASS J004262939+2624137  J042629.40+262413.6 13.252 0.002 1                12.010 0.001 1 
Reclassified Known Taurus Members 2MASS J004263055+2443558  J042630.55+244355.7                               13.336 0.003 1 
Reclassified Known Taurus Members 2MASS J004264449+2756433  J042644.50+275643.1 12.512 0.001 1                11.608 0.001 0 
Reclassified Known Taurus Members 2MASS J004270739+2215037  J042707.39+221503.6                               11.315 0.001 1 
Reclassified Known Taurus Members 2MASS J004272799+2612052  J042727.99+261205.0 15.165 0.006 1                13.348 0.003 1 
Reclassified Known Taurus Members 2MASS J004274538+2357243  J042745.39+235724.3                               13.705 0.004 1 
Reclassified Known Taurus Members 2MASS J004275730+2619183  J042757.29+261918.4 13.364 0.002 0                               
Reclassified Known Taurus Members 2MASS J004284199+1533535  J042841.99+153353.4                               11.967 0.001 1 
Reclassified Known Taurus Members 2MASS J004285053+1844361  J042850.54+184436.0                               10.038 0.001 0 
Reclassified Known Taurus Members 2MASS J004290068+2755033  J042900.68+275503.0 13.850 0.003 1                12.804 0.001 1 
Reclassified Known Taurus Members 2MASS J004292165+2701259  J042921.65+270125.9 10.744 0.001 0                11.380 0.001 0 
Reclassified Known Taurus Members 2MASS J004292971+2616532  J042929.70+261652.9 10.748 0.001 0                10.436 0.001 0 
Reclassified Known Taurus Members 2MASS J004294568+2630468  J042945.68+263046.5 12.508 0.001 0                               
Reclassified Known Taurus Members 2MASS J004295950+2433078  J042959.51+243307.6                                9.961 0.001 0 
Reclassified Known Taurus Members 2MASS J004300724+2608207  J043007.24+260820.5 14.867 0.004 1                13.678 0.003 1 
Reclassified Known Taurus Members 2MASS J004302365+2359129  J043023.64+235912.8                               13.761 0.004 1 
Reclassified Known Taurus Members 2MASS J004305137+2442222  J043051.38+244222.1                               10.452 0.001 0 
Reclassified Known Taurus Members 2MASS J004305718+2556394  J043057.20+255639.3 14.415 0.004 1                13.246 0.003 1 
Reclassified Known Taurus Members 2MASS J004311578+1820072  J043115.78+182007.0                               11.161 0.001 0 
Reclassified Known Taurus Members 2MASS J004311907+2335047  J043119.07+233504.8                               12.158 0.001 1 
Reclassified Known Taurus Members 2MASS J004312405+1800215  J043124.06+180021.4                               10.616 0.001 1 
Reclassified Known Taurus Members 2MASS J004312669+2703188  J043126.70+270318.6 14.735 0.005 1                13.370 0.002 1 
Reclassified Known Taurus Members 2MASS J004314644+2506236  J043146.45+250623.4 12.016 0.001 0                11.112 0.001 0 
Reclassified Known Taurus Members 2MASS J004315844+2543299  J043158.44+254329.8 11.225 0.001 0                10.234 0.001 0 
Reclassified Known Taurus Members 2MASS J004320329+2528078  J043203.29+252807.5 11.554 0.001 0                10.635 0.001 0 
Reclassified Known Taurus Members 2MASS J004321606+1812464  J043216.07+181246.3                               10.137 0.001 0 
Reclassified Known Taurus Members 2MASS J004321786+2422149  J043217.86+242214.9                               10.340 0.001 0 
Reclassified Known Taurus Members 2MASS J004322210+1827426  J043222.10+182742.5                               10.654 0.001 0 
Reclassified Known Taurus Members 2MASS J004322329+2403013  J043223.30+240301.2                               11.313 0.001 1 
Reclassified Known Taurus Members 2MASS J004322627+1827521  J043226.27+182752.1                               10.374 0.001 0 
Reclassified Known Taurus Members 2MASS J004323028+1731303  J043230.27+173130.3                               10.197 0.001 0 
Reclassified Known Taurus Members 2MASS J004324107+1809239  J043241.07+180923.9                               10.432 0.001 0 
Reclassified Known Taurus Members 2MASS J004325026+2422115  J043250.27+242211.4                               11.245 0.001 0 
Reclassified Known Taurus Members 2MASS J004325119+1730092  J043251.20+173009.0                               13.512 0.003 1 
Reclassified Known Taurus Members 2MASS J004330197+2421000  J043301.97+242059.8                               10.060 0.001 0 
Reclassified Known Taurus Members 2MASS J004330781+2616066  J043307.81+261606.5 11.799 0.001 0                10.262 0.001 0 
Reclassified Known Taurus Members 2MASS J004330945+2246487  J043309.45+224648.5                               11.440 0.001 1 
Reclassified Known Taurus Members 2MASS J004334171+1750402  J043341.73+175040.0                               10.557 0.001 0 
Reclassified Known Taurus Members 2MASS J004334291+2526470  J043342.92+252646.7 14.569 0.004 1                13.271 0.003 1 
Reclassified Known Taurus Members 2MASS J004334465+2615005  J043344.65+261500.3 11.612 0.001 0                 9.621 0.001 0 
Reclassified Known Taurus Members 2MASS J004335245+2612548  J043352.46+261254.7 15.724 0.009 1                14.004 0.005 1 
Reclassified Known Taurus Members 2MASS J004340619+2418508  J043406.20+241850.8                               13.012 0.003 0 
Reclassified Known Taurus Members 2MASS J004341527+2250309  J043415.28+225030.8                               11.824 0.001 1 
Reclassified Known Taurus Members 2MASS J004344544+2308027  J043445.45+230802.6                               11.637 0.001 1 
Reclassified Known Taurus Members 2MASS J004344586+2445145  J043445.86+244514.3                               11.248 0.001 1 
Reclassified Known Taurus Members 2MASS J004350850+2311398  J043508.51+231139.7                               11.548 0.001 1 
Reclassified Known Taurus Members 2MASS J004354526+2737130  J043545.27+273713.0 14.959 0.005 1                13.687 0.002 1 
Reclassified Known Taurus Members 2MASS J004355143+2249119  J043551.43+224911.8                               14.135 0.003 1 
Reclassified Known Taurus Members 2MASS J004355760+2253574  J043557.61+225357.3                               13.691 0.002 1 
Reclassified Known Taurus Members 2MASS J004361030+2159364  J043610.31+215936.4                               13.593 0.004 1 
Reclassified Known Taurus Members 2MASS J004361038+2259560  J043610.38+225955.8                               12.083 0.001 1 
Reclassified Known Taurus Members 2MASS J004362151+2351165  J043621.51+235116.5                               12.179 0.001 1 
Reclassified Known Taurus Members 2MASS J004363248+2421395  J043632.50+242139.5                               10.531 0.001 0 
Reclassified Known Taurus Members 2MASS J004363893+2258119  J043638.93+225811.7                               12.244 0.001 1 
Reclassified Known Taurus Members 2MASS J004373705+2331080  J043737.07+233107.4                               15.198 0.016 1 
Reclassified Known Taurus Members 2MASS J004380083+2558572  J043800.85+255857.0 11.655 0.001 0                10.377 0.001 0 
Reclassified Known Taurus Members 2MASS J004381486+2611399  J043814.85+261139.6 14.795 0.005 0                12.296 0.001 1 
Reclassified Known Taurus Members 2MASS J004382134+2609137  J043821.34+260913.5 12.096 0.001 1                               
Reclassified Known Taurus Members 2MASS J004384725+1737260  J043847.26+173726.0                               11.711 0.001 1 
Reclassified Known Taurus Members 2MASS J004385871+2323595  J043858.72+232359.4                               11.569 0.001 1 
Reclassified Known Taurus Members 2MASS J004390163+2336029  J043901.63+233602.8                               10.160 0.001 0 
Reclassified Known Taurus Members 2MASS J004390396+2544264  J043903.96+254426.2 12.537 0.001 1                               
Reclassified Known Taurus Members 2MASS J004390637+2334179  J043906.38+233417.8                               11.078 0.001 1 
Reclassified Known Taurus Members 2MASS J004393364+2359212  J043933.65+235921.0 11.641 0.001 1                10.587 0.001 0 
Reclassified Known Taurus Members 2MASS J004394488+2601527  J043944.88+260152.5 10.874 0.001 0                 9.989 0.001 0 
Reclassified Known Taurus Members 2MASS J004394748+2601407  J043947.48+260140.7                               11.305 0.001 0 
Reclassified Known Taurus Members 2MASS J004400067+2358211  J044000.67+235820.8 12.415 0.001 0                11.516 0.001 0 
Reclassified Known Taurus Members 2MASS J004403979+2519061  J044039.79+251906.0 11.775 0.001 0                10.410 0.001 0 
Reclassified Known Taurus Members 2MASS J004410424+2557561  J044104.25+255755.9 11.029 0.001 0                               
Reclassified Known Taurus Members 2MASS J004411078+2555116  J044110.78+255511.4 13.502 0.002 1                               
Reclassified Known Taurus Members 2MASS J004414489+2301513  J044144.89+230151.3                               13.084 0.002 1 
Reclassified Known Taurus Members 2MASS J004414565+2301580  J044145.65+230158.0                               10.106 0.001 0 
Reclassified Known Taurus Members 2MASS J004414825+2534304  J044148.25+253430.4 13.652 0.002 1                12.101 0.001 1 
Reclassified Known Taurus Members 2MASS J004440164+1621324  J044401.64+162132.3                               12.371 0.001 1 
Reclassified Known Taurus Members 2MASS J004442713+2512164  J044427.14+251216.3 11.909 0.001 1                10.657 0.001 0 
Reclassified Known Taurus Members 2MASS J004480632+1551251  J044806.33+155125.0                               11.958 0.001 1 
Reclassified Known Taurus Members 2MASS J004484189+1703374  J044841.89+170337.3                               12.467 0.001 1 
Reclassified Known Taurus Members 2MASS J004485745+2913521                                                                   
Reclassified Known Taurus Members 2MASS J004552333+3027366                                                                   
Reclassified Known Taurus Members 2MASS J004554757+3028077                                                                   
Reclassified Known Taurus Members 2MASS J004554969+3019400                                                                   
Reclassified Known Taurus Members 2MASS J004555288+3006523                                                                   
Reclassified Known Taurus Members 2MASS J004574903+3015195                                                                   
Reclassified Known Taurus Members 2MASS J005073903+2311068  J050739.03+231106.5 12.139 0.001 1                11.250 0.001 1 
Reclassified Known Taurus Members 2MASS J005082480+2422518  J050824.81+242251.4                               15.551 0.012 1 


==> datafile_table7.txt <==
Title: The Pan-STARRS1 Proper-Motion Survey for Young Brown Dwarfs in Nearby 
       Star-Forming Regions. I. Taurus Discoveries and A Reddening-Free 
       Classification Method for Ultracool Dwarfs 
Authors: Zhang Z., Liu M.C., Best W.M.J., Magnier E.A., Aller K.M., 
         Chambers K.C., Draper P.W., Flewelling H., Hodapp K.W., Kaiser N., 
         Kudritzki R.-P., Metcalfe N., Wainscoat R.J., Waters C. 
Table: 2MASS Photometry of Our Discoveries and Previously Known Objects
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 33 A33    ---     Type   Object type
  35- 57 A23    ---     ID     Object identifier
      58 A1     ---   f_ID     Flag on ID (1)
  60- 82 A23    ---     OID    2MASS or Literature identifier (2)
  84- 89 F6.3   mag     Jmag   ? 2MASS J band magnitude
  91- 95 F5.3   mag   e_Jmag   ? Uncertainty in Jmag 
      97 I1     ---   q_Jmag   Quality flag for Jmag (3)
  99-104 F6.3   mag     Hmag   ? 2MASS H band magnitude
 106-110 F5.3   mag   e_Hmag   ? Uncertainty in Hmag 
     112 I1     ---   q_Hmag   Quality flag for Hmag (3)
 114-119 F6.3   mag     Ksmag  ? 2MASS Ks band magnitude
 121-125 F5.3   mag   e_Ksmag  ? Uncertainty in Ksmag 
     127 I1     ---   q_Ksmag  Quality flag for Ksmag (3)
--------------------------------------------------------------------------------
Note (1): 
    d = One of eight new Taurus members that need reobservations (Section 5.1).
Note (2): We show 2MASS designations for our discoveries and literature names
          for previously known objects.
Note (3):
    1 = good quality, as defined in Section 2.3;
    0 = not good quality.
--------------------------------------------------------------------------------
New Taurus Members                PSO J059.1103+31.6643    2MASS J03562649+3139518 15.663 0.055 1 14.985 0.064 1 14.614 0.079 1 
New Taurus Members                PSO J059.3563+32.3043    2MASS J03572552+3218157 15.139 0.038 1 14.515 0.046 1 14.232 0.056 1 
New Taurus Members                PSO J059.5714+30.6327    2MASS J03581711+3037586 16.017 0.080 1 15.372 0.090 1 14.721 0.090 1 
New Taurus Members                PSO J060.2075+31.8384    2MASS J04004981+3150186 15.588 0.057 1 14.993 0.072 1 14.608 0.086 1 
New Taurus Members                PSO J061.6961+31.6537    2MASS J04064707+3139137 15.095 0.048 1 14.364 0.049 1 14.000 0.051 1 
New Taurus Members                PSO J061.8714+23.1104    2MASS J04072912+2306381 16.412 0.120 1 15.701 0.149 1 15.187 0.130 1 
New Taurus Members                PSO J062.2433+32.5380    2MASS J04085839+3232170 14.926 0.040 1 14.298 0.047 1 13.961 0.047 1 
New Taurus Members                PSO J062.4648+20.0118    2MASS J04095154+2000428 15.575 0.061 1 14.930 0.075 1 14.383 0.046 1 
New Taurus Members                PSO J062.8220+28.5315    2MASS J04111728+2831540 16.017 0.080 1 14.529 0.050 1 13.789 0.040 1 
New Taurus Members                PSO J063.0534+32.7055    2MASS J04121282+3242199 14.433 0.032 1 13.789 0.034 1 13.425 0.034 1 
New Taurus Members                PSO J063.1416+20.0083    2MASS J04123397+2000305 16.364 0.121 1 15.808 0.169 1              0 
New Taurus Members                PSO J063.1806+20.9250    2MASS J04124335+2055304 14.246 0.028 1 13.535 0.031 1 13.176 0.029 1 
New Taurus Members                PSO J063.8769+28.1276    2MASS J04153047+2807399 16.262 0.086 1 15.161 0.078 1 14.423 0.054 1 
New Taurus Members                PSO J063.8849+29.1456  d 2MASS J04153235+2908447 15.212 0.041 1 14.204 0.042 1 13.667 0.033 1 
New Taurus Members                PSO J064.0033+18.2399    2MASS J04160081+1814241 14.845 0.040 1 14.300 0.047 1 13.876 0.054 1 
New Taurus Members                PSO J064.0949+28.6944    2MASS J04162277+2841401 15.423 0.047 1 14.296 0.044 1 13.761 0.040 1 
New Taurus Members                PSO J064.1445+31.7255    2MASS J04163469+3143322 15.496 0.042 1 14.815 0.063 1 14.510 0.058 1 
New Taurus Members                PSO J064.2435+28.3243    2MASS J04165844+2819280 16.535 0.119 1 15.189 0.088 1 14.447 0.073 1 
New Taurus Members                PSO J064.5087+14.2063    2MASS J04180207+1412229 15.602 0.063 1 14.890 0.061 1 14.353 0.089 1 
New Taurus Members                PSO J064.6887+27.9799    2MASS J04184530+2758484 16.689 0.121 1 15.851 0.121 1 15.253 0.121 1 
New Taurus Members                PSO J064.9040+14.5591    2MASS J04193697+1433329 14.357 0.030 1 13.672 0.032 1 13.261 0.033 1 
New Taurus Members                PSO J065.1613+31.8184    2MASS J04203871+3149064 15.682 0.057 1 15.013 0.069 1 14.512 0.073 1 
New Taurus Members                PSO J065.1792+28.1767    2MASS J04204301+2810364 16.775 0.119 1 15.985 0.153 1 15.228 0.111 1 
New Taurus Members                PSO J065.2172+23.4433    2MASS J04205215+2326362 16.635 0.142 1 15.826 0.147 1 15.295 0.194 1 
New Taurus Members                PSO J065.4584+27.3386    2MASS J04215003+2720192 16.519 0.100 1 15.691 0.104 1 15.163 0.101 1 
New Taurus Members                PSO J065.5928+19.3662  d 2MASS J04222226+1921585 16.303 0.106 1 15.585 0.124 1 14.884 0.122 1 
New Taurus Members                PSO J065.6900+15.1818    2MASS J04224559+1510547 15.214 0.044 1 14.435 0.046 1 14.053 0.062 1 
New Taurus Members                PSO J065.8871+19.8386    2MASS J04233290+1950193 13.782 0.021 1 13.029 0.027 1 12.588 0.025 1 
New Taurus Members                PSO J066.6274+27.0656  d 2MASS J04263058+2703565 16.149 0.084 1 15.345 0.095 1 14.810 0.087 1 
New Taurus Members                PSO J066.7394+25.2140    2MASS J04265747+2512508 16.030 0.081 1 14.995 0.071 1 14.323 0.061 1 
New Taurus Members                PSO J066.8721+23.0970    2MASS J04272930+2305494 16.366 0.113 1 15.456 0.117 1 15.037 0.147 1 
New Taurus Members                PSO J067.0196+29.1225    2MASS J04280471+2907214 15.476 0.059 1 14.677 0.065 1 14.247 0.058 1 
New Taurus Members                PSO J067.0259+26.5699    2MASS J04280623+2634123 16.377 0.100 1 15.586 0.124 1 14.938 0.104 1 
New Taurus Members                PSO J067.2629+24.4302    2MASS J04290307+2425493 16.333 0.099 1 15.124 0.095 1 14.516 0.075 1 
New Taurus Members                PSO J067.7776+15.7423    2MASS J04310661+1544326 16.271 0.102 1 15.583 0.111 1 15.140 0.153 1 
New Taurus Members                PSO J067.8671+30.5252    2MASS J04312811+3031309 14.285 0.027 1 13.744 0.028 1 13.342 0.034 1 
New Taurus Members                PSO J067.9462+23.5249  d 2MASS J04314707+2331301 16.217 0.103 1 15.537 0.142 1 15.020 0.135 1 
New Taurus Members                PSO J068.8329+28.6420    2MASS J04351991+2838315 14.566 0.030 1 13.832 0.035 1 13.466 0.039 1 
New Taurus Members                PSO J069.3827+22.8857    2MASS J04373186+2253090 15.631 0.049 1 14.804 0.056 1 14.265 0.066 1 
New Taurus Members                PSO J070.2057+27.5378  d 2MASS J04404936+2732166 12.152 0.022 1 11.547 0.022 1 11.189 0.020 1 
New Taurus Members                PSO J070.8515+31.6441    2MASS J04432436+3138393 15.249 0.046 1 14.254 0.045 1 13.734 0.043 1 
New Taurus Members                PSO J070.9262+28.8333  d 2MASS J04434230+2850002 16.732 0.172 1 15.572 0.132 1 14.864 0.115 1 
New Taurus Members                PSO J071.3189+31.6888    2MASS J04451654+3141202 13.471 0.028 1 12.792 0.033 1 12.455 0.026 1 
New Taurus Members                PSO J071.6033+17.0281    2MASS J04462480+1701415 13.691 0.023 1 12.547 0.024 1 11.912 0.021 1 
New Taurus Members                PSO J072.0270+17.1379    2MASS J04480650+1708167 15.072 0.038 1 14.309 0.039 1 13.896 0.053 1 
New Taurus Members                PSO J074.1999+29.2197    2MASS J04564798+2913113 12.229 0.020 1 11.670 0.023 1 11.316 0.023 1 
New Taurus Members                PSO J074.4592+26.0248    2MASS J04575022+2601294 15.297 0.048 1 14.458 0.055 1 14.060 0.047 1 
New Taurus Members                PSO J074.5566+17.4858  d 2MASS J04581359+1729086 16.742 0.160 1              0              0 
New Taurus Members                PSO J074.5566+25.8099    2MASS J04581359+2548359 15.563 0.061 1 14.667 0.062 1 14.269 0.056 1 
New Taurus Members                PSO J075.0118+18.4800    2MASS J05000284+1828484 13.978 0.028 1 13.377 0.030 1 13.010 0.032 1 
New Taurus Members                PSO J075.5825+16.9498    2MASS J05021982+1656594 16.141 0.081 1 15.368 0.078 1 14.741 0.089 1 
New Taurus Members                PSO J075.6645+13.8352    2MASS J05023950+1350068 12.539 0.022 1 11.837 0.023 1 11.434 0.018 1 
New Taurus Members                PSO J075.9044+20.3854    2MASS J05033708+2023076 14.724 0.038 1 14.007 0.042 1 13.545 0.050 1 
New Taurus Members                PSO J076.2495+31.7503    2MASS J05045988+3145014 13.570 0.026 1 13.022 0.032 1 12.666 0.023 1 
New Taurus Members                PSO J078.5903+18.4658    2MASS J05142168+1827571 15.769 0.073 1 15.085 0.083 1 14.613 0.072 1 
New Taurus Members                PSO J079.1746+26.4580  d 2MASS J05164191+2627291 16.636 0.091 1 15.517 0.085 1 14.659 0.065 1 
New Taurus Members                PSO J079.3986+26.2455    2MASS J05173568+2614441 13.513 0.023 1 12.386 0.023 1 11.648 0.017 1 
New Taurus Members                PSO J079.4628+26.4401    2MASS J05175109+2626247 15.898 0.056 1 14.978 0.057 1 14.535 0.058 1 
<M4 Taurus Discoveries            PSO J063.1190+28.4257    2MASS J04122858+2825330 15.922 0.075 1 14.437 0.048 1 13.631 0.031 1 
<M4 Taurus Discoveries            PSO J063.4799+28.1175    2MASS J04135520+2807031 16.592 0.133 1 15.049 0.078 1 14.338 0.051 1 
<M4 Taurus Discoveries            PSO J063.8135+28.2448    2MASS J04151523+2814417 16.681 0.116 1 15.528 0.111 1 14.741 0.076 1 
<M4 Taurus Discoveries            PSO J063.8709+28.3659    2MASS J04152902+2821573 16.360 0.095 1 14.899 0.056 1 14.068 0.042 1 
<M4 Taurus Discoveries            PSO J064.5148+28.6694    2MASS J04180356+2840102 15.983 0.070 1 14.556 0.050 1 13.766 0.041 1 
<M4 Taurus Discoveries            PSO J068.9290+14.8257    2MASS J04354294+1449331 16.775 0.156 1 16.296 0.225 0 15.466 0.196 1 
<M4 Taurus Discoveries            PSO J069.6465+26.7093    2MASS J04383516+2642339 13.102 0.023 1 11.666 0.021 1 10.893 0.018 1 
<M4 Taurus Discoveries            PSO J070.7841+29.7386    2MASS J04430821+2944194 14.069 0.026 1 12.463 0.023 1 11.670 0.019 1 
<M4 Taurus Discoveries            PSO J073.6580+30.5916    2MASS J04543790+3035301 13.486 0.022 1 11.963 0.018 1 11.121 0.019 1 
<M4 Taurus Discoveries            PSO J076.5986+31.7470    2MASS J05062366+3144493 15.837 0.056 1 14.422 0.051 1 13.742 0.037 1 
<M4 Taurus Discoveries            PSO J079.3884+26.1101    2MASS J05173322+2606367 15.328 0.040 1 13.734 0.029 1 12.958 0.024 1 
New Pleiades Member               PSO J058.8758+21.0194    2MASS J03553018+2101102 16.682 0.131 1 15.779 0.135 1 15.475 0.187 1 
New Per OB2 Members               PSO J058.3547+31.6195    2MASS J03532514+3137104 15.055 0.039 1 14.395 0.046 1 14.006 0.052 1 
New Per OB2 Members               PSO J058.5811+31.2177    2MASS J03541947+3113041 14.812 0.037 1 14.119 0.035 1 13.747 0.046 1 
New Per OB2 Members               PSO J058.7220+31.4789    2MASS J03545329+3128443 15.695 0.064 1 15.108 0.072 1 14.699 0.088 1 
New Per OB2 Members               PSO J059.3331+32.6320    2MASS J03571994+3237554 14.701 0.031 1 14.021 0.034 1 13.685 0.038 1 
New Per OB2 Members               PSO J059.6432+31.8926    2MASS J03583436+3153336 15.769 0.062 1 15.148 0.074 1 14.758 0.086 1 
New Per OB2 Members               PSO J060.5031+32.0075    2MASS J04020076+3200273 14.967 0.040 1 14.266 0.050 1 13.885 0.051 1 
New Per OB2 Members               PSO J060.6881+30.2903    2MASS J04024515+3017253 15.371 0.053 1 14.583 0.057 1 14.175 0.054 1 
New Per OB2 Members               PSO J060.7891+31.5527    2MASS J04030939+3133097 15.173 0.040 1 14.467 0.052 1 13.959 0.044 1 
New Per OB2 Members               PSO J060.8968+31.7282    2MASS J04033524+3143416 14.998 0.040 1 14.330 0.048 1 13.871 0.037 1 
New Per OB2 Members               PSO J060.9401+32.9790    2MASS J04034563+3258447 14.443 0.032 1 13.864 0.043 1 13.421 0.036 1 
New Per OB2 Members               PSO J060.9954+32.9996    2MASS J04035889+3259589 16.256 0.090 1 15.594 0.118 1 15.187 0.104 1 
New Per OB2 Members               PSO J061.2515+31.4056    2MASS J04050037+3124204 15.474 0.058 1 14.747 0.053 1 14.339 0.059 1 
New Per OB2 Members               PSO J061.4915+30.9317    2MASS J04055795+3055545 15.576 0.067 1 14.865 0.091 1 14.539 0.089 1 
Reclassified Known Taurus Members 2MASS J04011678+2557527                          16.813 0.173 1 15.730 0.136 1 15.360 0.172 1 
Reclassified Known Taurus Members 2MASS J04034930+2610520  HBC 358 A+B+C           10.268 0.022 1  9.698 0.031 1  9.464 0.024 1 
Reclassified Known Taurus Members 2MASS J04034997+2620382  XEST 06-006             13.280 0.027 1 12.659 0.032 1 12.337 0.021 1 
Reclassified Known Taurus Members 2MASS J04043936+2158186  HBC 360                 10.798 0.030 1 10.171 0.035 1  9.966 0.030 1 
Reclassified Known Taurus Members 2MASS J04043984+2158215  HBC 361                 10.939 0.026 1 10.353 0.027 1 10.101 0.021 1 
Reclassified Known Taurus Members 2MASS J04102834+2051507                          13.757 0.024 1 13.189 0.030 1 12.828 0.028 1 
Reclassified Known Taurus Members 2MASS J04110570+2216313                          10.930 0.021 1 10.308 0.022 1 10.078 0.020 1 
Reclassified Known Taurus Members 2MASS J04135328+2811233  IRAS 04108+2803 A       13.639 0.024 1 11.521 0.024 1 10.370 0.019 1 
Reclassified Known Taurus Members 2MASS J04141188+2811535                          13.161 0.024 0 12.329 0.022 1 11.639 0.021 1 
Reclassified Known Taurus Members 2MASS J04144158+2809583                                       0 16.022 0.150 1 15.417 0.131 1 
Reclassified Known Taurus Members 2MASS J04151471+2800096  KPNO 1                  15.101 0.040 1 14.247 0.038 1 13.772 0.035 1 
Reclassified Known Taurus Members 2MASS J04152409+2910434                          13.683 0.024 1 12.882 0.027 1 12.357 0.027 1 
Reclassified Known Taurus Members 2MASS J04153566+2847417                          15.848 0.069 1 14.892 0.066 1 14.302 0.051 1 
Reclassified Known Taurus Members 2MASS J04154131+2915078                          12.745 0.022 1 12.029 0.023 1 11.647 0.019 1 
Reclassified Known Taurus Members 2MASS J04154807+2911331                          15.691 0.060 1 14.760 0.061 1 14.096 0.044 1 
Reclassified Known Taurus Members 2MASS J04161726+2817128                          10.951 0.024 1 10.059 0.025 1  9.714 0.017 1 
Reclassified Known Taurus Members 2MASS J04161885+2752155                          12.546 0.020 1 11.780 0.025 1 11.353 0.020 1 
Reclassified Known Taurus Members 2MASS J04163911+2858491                          12.717 0.021 1 11.836 0.022 1 11.279 0.018 1 
Reclassified Known Taurus Members 2MASS J04174955+2813318  KPNO 10                 11.889 0.021 1 11.140 0.022 1 10.792 0.019 1 
Reclassified Known Taurus Members 2MASS J04180796+2826036  V410 X-ray 3            11.544 0.021 1 10.817 0.022 1 10.446 0.019 1 
Reclassified Known Taurus Members 2MASS J04181710+2828419  V410 Anon 13            12.954 0.022 1 11.659 0.022 1 10.958 0.017 1 
Reclassified Known Taurus Members 2MASS J04183030+2743208  KPNO 11                 11.886 0.021 1 11.271 0.027 1 11.007 0.021 1 
Reclassified Known Taurus Members 2MASS J04183158+2816585  CZ Tau A+B              10.517 0.021 1  9.774 0.022 1  9.362 0.017 1 
Reclassified Known Taurus Members 2MASS J04185115+2814332  KPNO 2                  13.925 0.025 1 13.241 0.029 1 12.753 0.021 1 
Reclassified Known Taurus Members 2MASS J04185813+2812234  IRAS 04158+2805         13.778 0.030 1 12.346 0.031 1 11.176 0.020 1 
Reclassified Known Taurus Members 2MASS J04190110+2819420  V410 X-ray 6            10.527 0.022 1  9.597 0.024 1  9.129 0.021 1 
Reclassified Known Taurus Members 2MASS J04190126+2802487  KPNO 12                 16.305 0.086 1 15.483 0.096 1 14.927 0.092 1 
Reclassified Known Taurus Members 2MASS J04190197+2822332  V410 X-ray 5a           11.989 0.021 1 10.785 0.024 1 10.153 0.018 1 
Reclassified Known Taurus Members 2MASS J04191281+2829330  FQ Tau A+B              10.491 0.026 1  9.702 0.024 1  9.313 0.022 1 
Reclassified Known Taurus Members 2MASS J04193545+2827218  FR Tau                  10.954 0.021 1 10.374 0.022 1  9.971 0.018 1 
Reclassified Known Taurus Members 2MASS J04201611+2821325                          13.779 0.028 1 13.122 0.033 1 12.552 0.025 1 
Reclassified Known Taurus Members 2MASS J04205273+1746415  J2-157                  11.618 0.021 1 11.040 0.022 1 10.776 0.018 1 
Reclassified Known Taurus Members 2MASS J04213965+2649143                          12.646 0.024 1 11.871 0.025 1 11.499 0.020 1 
Reclassified Known Taurus Members 2MASS J04215450+2652315                          15.535 0.044 1 14.499 0.043 1 13.904 0.041 1 
Reclassified Known Taurus Members 2MASS J04215482+2642372                          12.315 0.020 1 11.548 0.027 1 11.210 0.021 1 
Reclassified Known Taurus Members 2MASS J04215851+1520145                          12.943 0.021 1 12.147 0.023 1 11.879 0.020 1 
Reclassified Known Taurus Members 2MASS J04221332+1934392                          12.860 0.021 1 12.054 0.022 1 11.525 0.018 1 
Reclassified Known Taurus Members 2MASS J04221644+2549118                          13.059 0.023 1 12.362 0.027 1 11.936 0.021 1 
Reclassified Known Taurus Members 2MASS J04223075+1526310  LH 0419+15              14.364 0.031 1 13.549 0.028 1 13.079 0.037 1 
Reclassified Known Taurus Members 2MASS J04230607+2801194                          12.242 0.021 1 11.611 0.022 1 11.202 0.017 1 
Reclassified Known Taurus Members 2MASS J04233539+2503026  FU Tau A                10.781 0.026 1  9.945 0.027 1  9.324 0.024 1 
Reclassified Known Taurus Members 2MASS J04233573+2502596  FU Tau B                15.037 0.115 0 13.913 0.083 0 13.329 0.098 0 
Reclassified Known Taurus Members 2MASS J04242090+2630511                          13.485 0.024 1 12.808 0.022 1 12.433 0.018 1 
Reclassified Known Taurus Members 2MASS J04245021+2641006                          12.409 0.021 1 11.642 0.022 1 11.279 0.019 1 
Reclassified Known Taurus Members 2MASS J04251550+2829275                          11.258 0.021 1 10.706 0.022 1 10.328 0.017 1 
Reclassified Known Taurus Members 2MASS J04262939+2624137  KPNO 3                  13.323 0.022 1 12.501 0.022 1 12.079 0.021 1 
Reclassified Known Taurus Members 2MASS J04263055+2443558                          14.666 0.026 1 13.943 0.043 1 13.398 0.033 1 
Reclassified Known Taurus Members 2MASS J04264449+2756433                          12.602 0.020 1 11.981 0.023 1 11.606 0.018 1 
Reclassified Known Taurus Members 2MASS J04270739+2215037                          12.273 0.022 1 11.649 0.022 1 11.294 0.020 1 
Reclassified Known Taurus Members 2MASS J04272799+2612052  KPNO 4                  14.997 0.035 1 14.025 0.038 1 13.281 0.032 1 
Reclassified Known Taurus Members 2MASS J04274538+2357243                          14.933 0.040 1 14.236 0.047 1 13.689 0.050 1 
Reclassified Known Taurus Members 2MASS J04275730+2619183  IRAS 04248+2612         13.235 0.053 0 11.795 0.047 0 11.026 0.040 0 
Reclassified Known Taurus Members 2MASS J04284199+1533535                          12.877 0.022 1 12.288 0.023 1 12.038 0.023 1 
Reclassified Known Taurus Members 2MASS J04285053+1844361                          11.020 0.022 1 10.405 0.022 1 10.015 0.017 1 
Reclassified Known Taurus Members 2MASS J04290068+2755033                          14.016 0.025 1 13.325 0.028 1 12.853 0.025 1 
Reclassified Known Taurus Members 2MASS J04292165+2701259  IRAS 04263+2654         10.801 0.022 1  9.496 0.022 1  8.725 0.017 1 
Reclassified Known Taurus Members 2MASS J04292971+2616532  FW Tau A+B+C            10.340 0.022 1  9.675 0.022 1  9.388 0.018 1 
Reclassified Known Taurus Members 2MASS J04294568+2630468  KPNO 5                  12.640 0.024 1 11.918 0.024 1 11.536 0.018 1 
Reclassified Known Taurus Members 2MASS J04295950+2433078                          11.683 0.024 1 10.536 0.027 1  9.810 0.021 1 
Reclassified Known Taurus Members 2MASS J04300724+2608207  KPNO 6                  14.995 0.031 1 14.197 0.039 1 13.689 0.037 1 
Reclassified Known Taurus Members 2MASS J04302365+2359129                          14.960 0.037 1 14.244 0.043 1 13.698 0.053 1 
Reclassified Known Taurus Members 2MASS J04305137+2442222  ZZ Tau                   9.495 0.021 1  8.695 0.029 1  8.441 0.021 1 
Reclassified Known Taurus Members 2MASS J04305718+2556394  KPNO 7                  14.521 0.033 1 13.828 0.027 1 13.272 0.033 1 
Reclassified Known Taurus Members 2MASS J04311578+1820072  MHO 9                   11.210 0.024 1 10.553 0.030 1 10.304 0.018 1 
Reclassified Known Taurus Members 2MASS J04311907+2335047                          13.507 0.026 1 12.716 0.034 1 12.195 0.022 1 
Reclassified Known Taurus Members 2MASS J04312405+1800215  MHO 4                   11.653 0.031 1 10.923 0.033 1 10.567 0.022 1 
Reclassified Known Taurus Members 2MASS J04312669+2703188                          14.828 0.035 1 13.967 0.038 1 13.450 0.033 1 
Reclassified Known Taurus Members 2MASS J04314644+2506236                          12.110 0.024 1 11.472 0.024 1 11.111 0.021 1 
Reclassified Known Taurus Members 2MASS J04315844+2543299  J1-665                  10.585 0.021 1  9.828 0.022 1  9.559 0.020 1 
Reclassified Known Taurus Members 2MASS J04320329+2528078                          11.716 0.022 1 11.109 0.022 1 10.721 0.018 1 
Reclassified Known Taurus Members 2MASS J04321606+1812464  MHO 5                   11.070 0.026 1 10.390 0.030 1 10.063 0.022 1 
Reclassified Known Taurus Members 2MASS J04321786+2422149                          11.539 0.020 1 10.791 0.020 1 10.382 0.020 1 
Reclassified Known Taurus Members 2MASS J04322210+1827426  MHO 6                   11.711 0.029 1 11.019 0.039 1 10.649 0.024 1 
Reclassified Known Taurus Members 2MASS J04322329+2403013                          12.335 0.024 1 11.691 0.023 1 11.327 0.020 1 
Reclassified Known Taurus Members 2MASS J04322627+1827521  MHO 7                   11.117 0.026 1 10.374 0.035 1 10.173 0.022 1 
Reclassified Known Taurus Members 2MASS J04323028+1731303  GG Tau Ba+Bb            11.067 0.024 0 10.394 0.023 0  9.973 0.021 0 
Reclassified Known Taurus Members 2MASS J04324107+1809239  RXJ 0432.7+1809         11.311 0.024 1 10.654 0.034 1 10.341 0.019 1 
Reclassified Known Taurus Members 2MASS J04325026+2422115                          13.961 0.028 1 12.222 0.024 1 11.283 0.022 1 
Reclassified Known Taurus Members 2MASS J04325119+1730092  LH 0429+17              14.691 0.031 1 13.988 0.037 1 13.556 0.038 1 
Reclassified Known Taurus Members 2MASS J04330197+2421000  MHO 8                   10.862 0.021 0 10.140 0.022 1  9.726 0.018 1 
Reclassified Known Taurus Members 2MASS J04330781+2616066  KPNO 14                 11.907 0.022 1 10.805 0.022 1 10.269 0.020 1 
Reclassified Known Taurus Members 2MASS J04330945+2246487                          13.154 0.022 1 12.142 0.021 1 11.545 0.018 1 
Reclassified Known Taurus Members 2MASS J04334171+1750402                          11.274 0.021 1 10.644 0.024 1 10.313 0.018 1 
Reclassified Known Taurus Members 2MASS J04334291+2526470                          14.639 0.035 1 13.849 0.032 1 13.328 0.033 1 
Reclassified Known Taurus Members 2MASS J04334465+2615005                          11.639 0.021 1 10.385 0.022 1  9.744 0.018 1 
Reclassified Known Taurus Members 2MASS J04335245+2612548                          15.806 0.073 1 14.593 0.061 1 13.990 0.050 1 
Reclassified Known Taurus Members 2MASS J04340619+2418508                          14.105 0.028 1 13.491 0.033 1 13.068 0.028 1 
Reclassified Known Taurus Members 2MASS J04341527+2250309  CFHT 1                  13.740 0.027 1 12.537 0.024 1 11.849 0.018 1 
Reclassified Known Taurus Members 2MASS J04344544+2308027                          12.809 0.023 1 12.025 0.021 1 11.702 0.022 1 
Reclassified Known Taurus Members 2MASS J04344586+2445145                          12.148 0.022 1 11.575 0.023 1 11.294 0.018 1 
Reclassified Known Taurus Members 2MASS J04350850+2311398                          12.528 0.022 1 11.938 0.021 1 11.592 0.018 1 
Reclassified Known Taurus Members 2MASS J04354526+2737130                          15.016 0.046 1 14.243 0.043 1 13.714 0.032 1 
Reclassified Known Taurus Members 2MASS J04355143+2249119  KPNO 9                  15.476 0.044 1 14.660 0.040 1 14.185 0.053 1 
Reclassified Known Taurus Members 2MASS J04355760+2253574                          15.209 0.032 1 14.201 0.030 1 13.640 0.033 1 
Reclassified Known Taurus Members 2MASS J04361030+2159364                          14.860 0.036 1 14.110 0.027 1 13.645 0.036 1 
Reclassified Known Taurus Members 2MASS J04361038+2259560  CFHT 2                  13.754 0.025 1 12.762 0.022 1 12.169 0.019 1 
Reclassified Known Taurus Members 2MASS J04362151+2351165                          13.164 0.025 1 12.537 0.022 1 12.245 0.021 1 
Reclassified Known Taurus Members 2MASS J04363248+2421395                          11.657 0.022 1 11.008 0.028 1 10.547 0.020 1 
Reclassified Known Taurus Members 2MASS J04363893+2258119  CFHT 3                  13.724 0.026 1 12.861 0.024 1 12.367 0.025 1 
Reclassified Known Taurus Members 2MASS J04373705+2331080                          17.384 0.188 1 16.133 0.154 1 15.437 0.148 1 
Reclassified Known Taurus Members 2MASS J04380083+2558572  ITG 2                   11.540 0.022 1 10.622 0.018 1 10.097 0.023 1 
Reclassified Known Taurus Members 2MASS J04381486+2611399                          15.176 0.049 1 14.128 0.046 1 12.981 0.030 1 
Reclassified Known Taurus Members 2MASS J04382134+2609137  GM Tau                  12.804 0.022 1 11.586 0.019 1 10.632 0.018 1 
Reclassified Known Taurus Members 2MASS J04384725+1737260                          12.749 0.021 1 12.111 0.022 1 11.749 0.023 1 
Reclassified Known Taurus Members 2MASS J04385871+2323595                          12.492 0.023 1 11.936 0.022 1 11.595 0.018 1 
Reclassified Known Taurus Members 2MASS J04390163+2336029                          11.335 0.023 1 10.595 0.023 1 10.185 0.018 1 
Reclassified Known Taurus Members 2MASS J04390396+2544264                          12.646 0.022 1 11.841 0.021 1 11.368 0.020 1 
Reclassified Known Taurus Members 2MASS J04390637+2334179                          12.093 0.023 1 11.531 0.023 1 11.192 0.018 1 
Reclassified Known Taurus Members 2MASS J04393364+2359212                          11.568 0.022 1 10.804 0.021 1 10.277 0.018 1 
Reclassified Known Taurus Members 2MASS J04394488+2601527  ITG 15                  10.640 0.022 1  9.515 0.021 1  8.950 0.018 1 
Reclassified Known Taurus Members 2MASS J04394748+2601407  CFHT 4                  12.168 0.023 1 11.008 0.021 1 10.332 0.018 1 
Reclassified Known Taurus Members 2MASS J04400067+2358211                          12.428 0.023 1 11.872 0.024 1 11.485 0.021 1 
Reclassified Known Taurus Members 2MASS J04403979+2519061                          11.822 0.023 1 10.791 0.026 1 10.237 0.019 1 
Reclassified Known Taurus Members 2MASS J04410424+2557561  Haro 6-32               10.947 0.021 1 10.262 0.020 1  9.952 0.018 1 
Reclassified Known Taurus Members 2MASS J04411078+2555116  ITG 34                  13.193 0.025 1 12.120 0.023 1 11.445 0.020 1 
Reclassified Known Taurus Members 2MASS J04414489+2301513                          14.419 0.026 0 13.726 0.029 1 13.161 0.025 1 
Reclassified Known Taurus Members 2MASS J04414565+2301580                          10.738 0.022 1 10.096 0.021 1  9.854 0.018 1 
Reclassified Known Taurus Members 2MASS J04414825+2534304                          13.730 0.026 1 12.799 0.021 1 12.220 0.023 1 
Reclassified Known Taurus Members 2MASS J04440164+1621324                          13.353 0.023 1 12.768 0.022 1 12.382 0.024 1 
Reclassified Known Taurus Members 2MASS J04442713+2512164  IRAS 04414+2506         12.195 0.021 1 11.359 0.017 1 10.761 0.018 1 
Reclassified Known Taurus Members 2MASS J04480632+1551251                          13.708 0.023 1 12.629 0.028 1 11.976 0.020 1 
Reclassified Known Taurus Members 2MASS J04484189+1703374                          13.521 0.021 1 12.925 0.026 1 12.487 0.023 1 
Reclassified Known Taurus Members 2MASS J04485745+2913521                          11.906 0.025 1 11.379 0.029 1 11.037 0.018 1 
Reclassified Known Taurus Members 2MASS J04552333+3027366                          13.062 0.024 1 12.384 0.023 1 11.966 0.021 1 
Reclassified Known Taurus Members 2MASS J04554757+3028077                          11.051 0.024 1 10.313 0.024 1  9.984 0.021 1 
Reclassified Known Taurus Members 2MASS J04554969+3019400                          12.811 0.024 1 12.232 0.023 1 11.861 0.023 1 
Reclassified Known Taurus Members 2MASS J04555288+3006523                          11.645 0.021 1 11.034 0.016 1 10.734 0.019 1 
Reclassified Known Taurus Members 2MASS J04574903+3015195                          15.771 0.075 1 15.125 0.090 1 14.484 0.082 1 
Reclassified Known Taurus Members 2MASS J05073903+2311068                          12.207 0.020 1 11.525 0.020 1 11.233 0.018 1 
Reclassified Known Taurus Members 2MASS J05082480+2422518                          16.932 0.141 1 16.474 0.245 0 15.824 0.220 0 
Reddened Field Dwarfs             2MASS J04221413+1530525                          12.760 0.020 1 11.770 0.020 1 11.280 0.020 1 
Reddened Field Dwarfs             2MASS J04351455-1414468                          11.880 0.030 1 10.620 0.020 1  9.950 0.020 1 
Reddened Field Dwarfs             2MASS J06195260-2903592                          15.140 0.040 1 14.200 0.050 1 13.450 0.050 1 


==> datafile_table8.txt <==
Title: The Pan-STARRS1 Proper-Motion Survey for Young Brown Dwarfs in Nearby 
       Star-Forming Regions. I. Taurus Discoveries and A Reddening-Free 
       Classification Method for Ultracool Dwarfs 
Authors: Zhang Z., Liu M.C., Best W.M.J., Magnier E.A., Aller K.M., 
         Chambers K.C., Draper P.W., Flewelling H., Hodapp K.W., Kaiser N., 
         Kudritzki R.-P., Metcalfe N., Wainscoat R.J., Waters C. 
Table: Classification Results of Our Discoveries and Previously Known Objects
================================================================================
Byte-by-byte Description of file: datafile8.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 33 A33    ---     Type     Object type
  35- 64 A30    ---     ID       Object identifier (1)
      66 A1     ---   f_ID       Flag on ID (2) 
  68- 71 A4     ---     SpType1  First derived spectral type (3)
  73- 75 F3.1   ---   e_SpType1  Uncertainty in SpType1 
  77- 80 A4     ---     SpType2  Second derived spectral type (3)
  82- 84 F3.1   ---   e_SpType2  Uncertainty in SpType2 
  86- 89 A4     ---     SpType3  Third derived spectral type (3)
  91- 93 F3.1   ---   e_SpType3  Uncertainty in SpType3 
  95- 98 A4     ---     SpType4  Fourth derived spectral type (3)
 100-103 F4.1   mag     Av1      First derived V band extinction (4)
 105-107 F3.1   mag   e_Av1      Uncertainty in Av1 
 109-113 F5.2   mag     Av2      ? Second derived V band extinction (4)
 115-118 F4.2   mag   e_Av2      ? Uncertainty in Av2 
 120-123 F4.1   mag     Av3      ? Third derived V band extinction (4)
 125-127 F3.1   mag   e_Av3      ? Uncertainty in Av3 
 129-133 F5.2   mag     Av       Adopted V band extinction
 135-138 F4.2   mag   e_Av       Uncertainty in Av
 140-144 A5     ---     GClass   Gravity classification
--------------------------------------------------------------------------------
Note (1): Two classification results are shown for 2M 0619-2903 based on its 
          near-infrared spectrum obtained in 2008 November and 2015 December.
Note (2):
    d = One of eight new Taurus members that need reobservations (Section 5.1).
Note (3): First is the reddening-free spectral type as computed in our 
          work and is adopted.
          Second is is the AL13 spectral type based on the observed spectra.
          Third is the AL13 spectral type based on the dereddened spectra.
          Fourth is the literature spectral type for known objects.
Note (4): First is the V-band extinction value derived based on H2O-band
          color-color diagrams.
          Second is V-band extinction value derived based on Optical/NIR colors.
          Third is the literature V-band extinction value for known objects.
--------------------------------------------------------------------------------
New Taurus Members                PSO J059.1103+31.6643            M7.5 0.9 M7.2 0.5 M7.0 0.8       0.7 4.0  0.54 0.85           0.54 0.85 int-g 
New Taurus Members                PSO J059.3563+32.3043            M6.6 0.9 M5.8 0.5 M6.0 0.7      -0.0 4.0 -0.59 0.85          -0.59 0.85 int-g 
New Taurus Members                PSO J059.5714+30.6327            M9.7 1.1 L0.1 0.6 L0.2 0.7       2.7 4.0 -0.21 0.85          -0.21 0.85 vl-g  
New Taurus Members                PSO J060.2075+31.8384            M6.6 0.9 M6.3 0.6 M6.3 1.0       1.3 4.0  0.98 0.85           0.98 0.85 int-g 
New Taurus Members                PSO J061.6961+31.6537            M6.9 0.9 M6.2 0.4 M6.3 0.7      -0.1 4.0 -0.38 0.85          -0.38 0.85 int-g 
New Taurus Members                PSO J061.8714+23.1104            M9.9 1.3 L0.2 0.6 L0.0 1.0      -2.7 4.0  1.68 0.85           1.68 0.85 vl-g  
New Taurus Members                PSO J062.2433+32.5380            M6.5 0.9 M5.8 0.6 M5.5 0.6      -1.2 4.0  0.25 0.85           0.25 0.85 int-g 
New Taurus Members                PSO J062.4648+20.0118            M9.1 0.9 M8.7 0.5 M8.7 0.8      -0.5 4.0  0.21 0.85           0.21 0.85 vl-g  
New Taurus Members                PSO J062.8220+28.5315            M5.4 1.0 M6.5 0.4 M5.4 1.2      12.6 4.0                     12.6  4.0        
New Taurus Members                PSO J063.0534+32.7055            M6.8 0.9 M6.2 0.5 M6.3 0.7      -0.2 4.0 -0.61 0.85          -0.61 0.85 vl-g  
New Taurus Members                PSO J063.1416+20.0083            M5.1 1.1 M6.7 0.5 M5.2 1.1       4.8 4.0  2.36 0.85           2.36 0.85       
New Taurus Members                PSO J063.1806+20.9250            M8.1 0.9 M7.7 0.4 M7.9 0.7       0.4 4.0 -0.63 0.85          -0.63 0.85 vl-g  
New Taurus Members                PSO J063.8769+28.1276            M4.5 0.7 M5.3 0.4 M4.5 0.9       9.2 4.0                      9.2  4.0        
New Taurus Members                PSO J063.8849+29.1456          d M5.3 0.9 M5.0 0.8 M4.8 0.6       5.0 4.0  2.30 0.85           2.30 0.85       
New Taurus Members                PSO J064.0033+18.2399            M7.8 0.9 M6.7 0.5 M6.6 0.7      -3.7 4.0 -0.83 0.85          -0.83 0.85 int-g 
New Taurus Members                PSO J064.0949+28.6944            M4.8 0.9 M5.6 0.3 M4.8 1.1       7.1 4.0                      7.1  4.0        
New Taurus Members                PSO J064.1445+31.7255            M7.4 0.9 M6.7 0.5 M6.7 0.7      -0.2 4.0 -0.57 0.85          -0.57 0.85 vl-g  
New Taurus Members                PSO J064.2435+28.3243            M5.0 0.8 M6.2 0.4 M5.0 1.0       9.0 4.0                      9.0  4.0        
New Taurus Members                PSO J064.5087+14.2063            M6.0 0.9 M5.9 0.5 M5.7 0.7       2.3 4.0  0.98 0.85           0.98 0.85 int-g 
New Taurus Members                PSO J064.6887+27.9799            L0.7 1.1 M9.9 0.8 M9.0 1.5      -3.9 4.0  0.40 0.85           0.40 0.85 vl-g  
New Taurus Members                PSO J064.9040+14.5591            M7.2 0.9 M6.6 0.4 M6.4 0.7      -0.7 4.0  0.65 0.85           0.65 0.85 vl-g  
New Taurus Members                PSO J065.1613+31.8184            M6.9 0.9 M6.5 0.7 M6.3 0.7      -0.6 4.0 -0.26 0.85          -0.26 0.85 int-g 
New Taurus Members                PSO J065.1792+28.1767            L1.6 1.3 L0.5 0.5 L0.4 0.9      -3.9 4.0 -0.21 0.85          -0.21 0.85 vl-g  
New Taurus Members                PSO J065.2172+23.4433            M8.5 0.9 M7.9 0.5 M7.3 0.8      -1.9 4.0  1.92 0.85           1.92 0.85 vl-g  
New Taurus Members                PSO J065.4584+27.3386            M8.0 0.9 M7.8 0.5 M7.7 0.6       2.4 4.0  1.26 0.85           1.26 0.85 int-g 
New Taurus Members                PSO J065.5928+19.3662          d M5.2 1.0 M5.7 0.9 M4.9 0.7       4.8 4.0  3.10 0.85           3.10 0.85       
New Taurus Members                PSO J065.6900+15.1818            M6.4 0.9 M6.0 0.5 M6.1 0.7       1.9 4.0  0.73 0.85           0.73 0.85 vl-g  
New Taurus Members                PSO J065.8871+19.8386            L0.0 1.1 M9.1 0.3 M9.4 0.5      -3.6 4.0 -1.42 0.85          -1.42 0.85 vl-g  
New Taurus Members                PSO J066.6274+27.0656          d M4.8 0.9 M7.1 0.7 M4.8 1.1       4.2 4.0                      4.2  4.0        
New Taurus Members                PSO J066.7394+25.2140            M5.5 0.9 M6.3 0.4 M5.1 0.6       6.7 4.0  4.60 0.85           4.60 0.85       
New Taurus Members                PSO J066.8721+23.0970            M5.1 0.9 M5.8 0.4 M5.1 1.1       6.5 4.0                      6.5  4.0        
New Taurus Members                PSO J067.0196+29.1225            M6.8 0.9 M5.9 0.5 M5.8 0.7       0.8 4.0  0.74 0.85           0.74 0.85 vl-g  
New Taurus Members                PSO J067.0259+26.5699            M5.7 1.2 M7.1 0.7 M4.2 0.7       3.3 4.0  3.18 0.85           3.18 0.85       
New Taurus Members                PSO J067.2629+24.4302            M5.2 0.9 M6.0 0.4 M5.2 1.1       7.7 4.0                      7.7  4.0        
New Taurus Members                PSO J067.7776+15.7423            M6.3 0.9 M6.0 0.5 M5.5 0.7       1.7 4.0  2.25 0.85           2.25 0.85 int-g 
New Taurus Members                PSO J067.8671+30.5252            M6.7 0.9 M6.3 0.4 M6.3 0.6      -0.5 4.0 -0.02 0.85          -0.02 0.85 vl-g  
New Taurus Members                PSO J067.9462+23.5249          d M5.8 1.1 M7.7 0.4 M5.2 1.3       2.8 4.0  2.61 0.85           2.61 0.85       
New Taurus Members                PSO J068.8329+28.6420            M6.2 0.9 M5.8 0.6 M5.5 0.6       1.7 4.0  0.94 0.85           0.94 0.85 vl-g  
New Taurus Members                PSO J069.3827+22.8857            M6.5 0.9 M6.1 0.5 M6.1 0.9       1.4 4.0  0.72 0.85           0.72 0.85 vl-g  
New Taurus Members                PSO J070.2057+27.5378          d M7.4 1.1 M7.7 0.4 M7.9 2.1       1.9 4.0 -0.59 0.85          -0.59 0.85 int-g 
New Taurus Members                PSO J070.8515+31.6441            M4.8 0.8 M5.3 0.4 M4.8 1.0       5.9 4.0                      5.9  4.0        
New Taurus Members                PSO J070.9262+28.8333          d M5.9 1.7 M6.7 0.5 M5.9 1.9       8.7 4.0                      8.7  4.0        
New Taurus Members                PSO J071.3189+31.6888            M6.6 0.9 M5.9 0.4 M5.9 0.5      -1.3 4.0  0.15 0.85           0.15 0.85 vl-g  
New Taurus Members                PSO J071.6033+17.0281            M6.9 0.9 M7.7 0.3 M6.6 0.4       5.0 4.0  5.13 0.85           5.13 0.85 vl-g  
New Taurus Members                PSO J072.0270+17.1379            M5.1 1.0 M5.7 0.9 M5.2 0.8       4.8 4.0  2.03 0.85           2.03 0.85       
New Taurus Members                PSO J074.1999+29.2197            M7.0 0.9 M6.1 0.3 M6.4 0.4      -0.8 4.0 -0.85 0.85          -0.85 0.85 vl-g  
New Taurus Members                PSO J074.4592+26.0248            M4.9 0.9 M5.0 0.8 M4.6 0.7       3.2 4.0  2.43 0.85           2.43 0.85       
New Taurus Members                PSO J074.5566+17.4858          d M6.4 0.9 M6.3 1.5 M5.7 1.9       0.4 4.0  3.12 0.85           3.12 0.85 vl-g  
New Taurus Members                PSO J074.5566+25.8099            M5.5 0.9 M5.9 0.7 M5.1 0.8       3.9 4.0  2.37 0.85           2.37 0.85       
New Taurus Members                PSO J075.0118+18.4800            M7.0 0.9 M6.3 0.3 M6.5 0.5      -0.4 4.0 -0.75 0.85          -0.75 0.85 vl-g  
New Taurus Members                PSO J075.5825+16.9498            M9.5 0.9 M9.2 0.6 M9.2 0.8       0.8 4.0 -0.11 0.85          -0.11 0.85 vl-g  
New Taurus Members                PSO J075.6645+13.8352            M7.4 0.9 M6.8 0.3 M6.6 0.4      -0.6 4.0  0.33 0.85           0.33 0.85 vl-g  
New Taurus Members                PSO J075.9044+20.3854            M6.1 0.9 M5.9 0.4 M5.9 0.7       2.2 4.0  0.37 0.85           0.37 0.85 vl-g  
New Taurus Members                PSO J076.2495+31.7503            M6.3 0.9 M5.7 0.6 M5.4 0.6      -0.9 4.0  0.09 0.85           0.09 0.85 int-g 
New Taurus Members                PSO J078.5903+18.4658            M6.5 0.9 M7.2 0.5 M6.6 1.5       3.8 4.0  1.72 0.85           1.72 0.85 vl-g  
New Taurus Members                PSO J079.1746+26.4580          d M5.0 1.0 M7.1 0.6 M5.0 1.2      11.2 4.0                     11.2  4.0        
New Taurus Members                PSO J079.3986+26.2455            M7.6 0.9 M8.0 0.3 M7.3 0.5       4.2 4.0  3.43 0.85           3.43 0.85 vl-g  
New Taurus Members                PSO J079.4628+26.4401            M5.4 1.2 M7.1 0.6 M4.9 0.7       4.1 4.0  2.14 0.85           2.14 0.85       
New Pleiades Members              PSO J058.8758+21.0194            M9.2 0.9 M9.0 0.5 M9.2 0.7       1.6 4.0 -0.57 0.85          -0.57 0.85 int-g 
New Per OB2 Members               PSO J058.3547+31.6195            M7.2 0.9 M6.6 0.5 M6.7 0.7      -0.5 4.0 -0.67 0.85          -0.67 0.85 vl-g  
New Per OB2 Members               PSO J058.5811+31.2177            M6.7 0.9 M5.7 0.6 M5.4 0.6      -0.7 4.0  0.78 0.85           0.78 0.85 vl-g  
New Per OB2 Members               PSO J058.7220+31.4789            M6.5 0.9 M5.9 0.5 M5.8 0.7      -0.5 4.0  0.66 0.85           0.66 0.85 vl-g  
New Per OB2 Members               PSO J059.3331+32.6320            M7.0 0.9 M6.4 0.5 M6.3 0.9       0.2 4.0 -0.60 0.85          -0.60 0.85 vl-g  
New Per OB2 Members               PSO J059.6432+31.8926            M7.1 0.9 M6.2 0.5 M6.0 0.7      -0.6 4.0  1.04 0.85           1.04 0.85 vl-g  
New Per OB2 Members               PSO J060.5031+32.0075            M6.5 0.9 M5.9 0.4 M5.9 0.7       0.8 4.0 -0.10 0.85          -0.10 0.85 vl-g  
New Per OB2 Members               PSO J060.6881+30.2903            M7.0 0.9 M6.6 0.4 M6.5 0.7       0.6 4.0 -0.13 0.85          -0.13 0.85 vl-g  
New Per OB2 Members               PSO J060.7891+31.5527            M6.3 0.9 M5.9 0.4 M5.9 0.7       1.3 4.0  0.98 0.85           0.98 0.85 vl-g  
New Per OB2 Members               PSO J060.8968+31.7282            M6.6 0.9 M5.7 0.4 M5.8 0.7      -0.4 4.0 -0.07 0.85          -0.07 0.85 vl-g  
New Per OB2 Members               PSO J060.9401+32.9790            M6.6 0.9 M6.0 0.6 M5.7 0.7      -2.1 4.0 -0.82 0.85          -0.82 0.85 vl-g  
New Per OB2 Members               PSO J060.9954+32.9996            M8.2 0.9 M7.1 0.7 M6.6 1.2      -3.0 4.0  0.38 0.85           0.38 0.85 vl-g  
New Per OB2 Members               PSO J061.2515+31.4056            M7.2 0.9 M6.4 0.4 M6.6 0.6      -1.0 4.0 -0.43 0.85          -0.43 0.85 vl-g  
New Per OB2 Members               PSO J061.4915+30.9317            M7.2 0.9 M6.8 0.7 M6.2 0.9      -1.5 4.0  0.50 0.85           0.50 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04011678+2557527          L0.9 1.3 L0.8 0.7 L0.8 1.0 L1.0  0.3 4.0  0.52 0.85           0.52 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04034930+2610520          M5.4 1.1 M4.6 0.3 M5.2 1.0 M3.5  1.4 4.0             0.0 0.5  1.4  4.0        
Reclassified Known Taurus Members 2MASS J04034997+2620382          M6.3 0.9 M5.6 0.3 M5.7 0.5 M5.2 -0.3 4.0 -0.24 0.85  0.7 0.5 -0.24 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04043936+2158186          M4.9 0.6 M4.9 0.4 M4.9 0.8 M3.4  2.3 4.0             0.0 0.5  2.3  4.0        
Reclassified Known Taurus Members 2MASS J04043984+2158215          M4.8 0.9 M3.8 1.0 M4.8 1.1 M3.2  1.4 4.0             0.0 0.5  1.4  4.0        
Reclassified Known Taurus Members 2MASS J04102834+2051507          M6.9 0.9 M6.4 0.3 M6.5 0.6 M5.5  0.4 4.0 -0.44 0.85  0.3 0.5 -0.44 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04110570+2216313          M5.1 0.7 M6.4 0.3 M5.1 0.9 M3.5  3.1 4.0             0.0 0.5  3.1  4.0        
Reclassified Known Taurus Members 2MASS J04135328+2811233          M5.5 0.9 L0.0 0.3 M6.1 0.5 M5.0 18.4 4.0 13.44 0.85 18.1 0.5 18.4  4.0        
Reclassified Known Taurus Members 2MASS J04141188+2811535          M7.7 0.9 M7.4 0.3 M7.5 0.5 M6.2  1.4 4.0 -0.34 0.85  2.7 0.5 -0.34 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04144158+2809583          L2.3 1.2 L1.1 0.3 L2.3 1.0 M9.8 -3.9 4.0             2.4 0.5 -3.9  4.0  vl-g  
Reclassified Known Taurus Members 2MASS J04151471+2800096          M8.7 0.9 M8.3 0.3 M7.9 0.4 M8.5  0.1 4.0  1.81 0.85  1.2 0.5  1.81 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04152409+2910434          M8.0 0.9 M7.4 0.4 M7.2 0.5 M7.0  0.3 4.0  1.38 0.85  2.4 0.5  1.38 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04153566+2847417          M6.3 0.9 M7.4 0.3 M6.8 0.5 M5.5  4.7 4.0  3.31 0.85  5.4 0.5  3.31 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04154131+2915078          M6.4 0.9 M6.2 0.3 M6.0 0.5 M5.8  1.9 4.0  0.84 0.85  1.3 0.5  0.84 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04154807+2911331          M9.0 0.9 M9.5 0.3 M9.1 0.5 M9.0  1.5 4.0  2.20 0.85  2.3 0.5  2.20 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04161726+2817128          M5.4 0.9 M5.9 0.4 M5.4 0.5 M4.8  4.7 4.0  2.25 0.85  3.1 0.5  2.25 0.85       
Reclassified Known Taurus Members 2MASS J04161885+2752155          M8.0 0.9 M7.2 0.3 M7.2 0.4 M6.2 -1.3 4.0  0.04 0.85  2.2 0.5  0.04 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04163911+2858491          M7.3 0.9 M7.1 0.3 M7.0 0.5 M5.5  2.0 4.0  0.71 0.85  3.5 0.5  0.71 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04174955+2813318          M6.0 0.9 M5.8 0.3 M5.0 0.5 M5.0  2.3 4.0  3.51 0.85  1.9 0.5  3.51 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04180796+2826036          M7.8 0.9 M7.2 0.3 M7.2 0.5 M6.2 -0.3 4.0 -0.37 0.85  1.2 0.5 -0.37 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04181710+2828419          M6.4 0.9 M7.4 0.3 M6.1 0.4 M5.8  7.1 4.0  5.47 0.85  7.8 0.5  5.47 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04183030+2743208          M6.2 0.9 M5.8 0.3 M5.8 0.5 M5.5  1.5 4.0 -0.14 0.85  0.3 0.5 -0.14 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04183158+2816585          M5.3 0.9 M5.7 0.3 M5.1 1.2 M4.2  4.8 4.0             1.7 0.5  4.8  4.0        
Reclassified Known Taurus Members 2MASS J04185115+2814332          M7.7 0.9 M7.4 0.3 M7.3 0.5 M7.5  0.9 4.0  0.46 0.85  0.9 0.5  0.46 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04185813+2812234          M7.1 0.9 M8.7 0.3 M6.8 1.3 M5.2  9.2 4.0 -0.06 0.85  6.0 0.5  9.2  4.0  vl-g  
Reclassified Known Taurus Members 2MASS J04190110+2819420          M6.0 0.9 M6.6 0.3 M5.5 0.6 M5.5  5.4 4.0  4.97 0.95  5.0 0.5  4.97 0.95       
Reclassified Known Taurus Members 2MASS J04190126+2802487          L0.7 1.1 L1.0 0.3 L1.0 0.5 M9.0  1.7 4.0  0.02 0.85  1.0 0.5  0.02 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04190197+2822332          M5.5 0.9 M7.2 0.3 M5.6 0.5 M5.5  8.8 4.0  5.60 0.85  7.5 0.5  5.60 0.85       
Reclassified Known Taurus Members 2MASS J04191281+2829330          M5.2 0.9 M5.3 0.4 M5.5 1.2 M3.5  3.5 4.0             1.8 0.5  3.5  4.0        
Reclassified Known Taurus Members 2MASS J04193545+2827218          M6.2 0.9 M5.8 0.3 M6.0 1.4 M5.2  1.1 4.0             0.3 0.5  1.1  4.0  vl-g  
Reclassified Known Taurus Members 2MASS J04201611+2821325          M8.3 0.9 M7.3 0.5 M7.3 0.9 M6.5 -4.1 4.0 -1.63 0.85  1.0 0.5 -1.63 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04205273+1746415          M5.9 0.9 M5.2 0.3 M5.5 0.5 M4.6  1.1 4.0 -0.88 0.85  0.0 0.5 -0.88 0.85       
Reclassified Known Taurus Members 2MASS J04213965+2649143          M6.6 0.9 M6.6 0.3 M6.4 0.5 M6.0  2.1 4.0  1.41 0.85  1.8 0.5  1.41 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04215450+2652315          M9.7 0.9 L0.3 0.3 M9.8 0.4 M8.5  3.2 4.0  2.55 0.85  4.4 0.5  2.55 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04215482+2642372          M5.5 0.9 M5.5 0.3 M5.3 0.4 M5.0  3.3 4.0  1.12 0.85  1.8 0.5  1.12 0.85       
Reclassified Known Taurus Members 2MASS J04215851+1520145          M5.4 0.6 M5.1 0.4 M5.4 0.8 M3.5  4.1 4.0             1.7 0.5  4.1  4.0        
Reclassified Known Taurus Members 2MASS J04221332+1934392          M8.5 0.9 M7.8 0.3 M7.6 0.5 M8.0 -1.3 4.0  0.19 0.85  1.8 0.5  0.19 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04221644+2549118          M9.2 0.9 M8.3 0.3 M8.5 0.5 M7.8 -2.6 4.0 -0.86 0.85  0.5 0.5 -0.86 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04223075+1526310          M7.4 0.9 M6.9 0.3 M6.8 0.5 M6.5  0.5 4.0  0.83 0.85  2.2 0.5  0.83 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04230607+2801194          M6.7 0.9 M6.2 0.3 M6.1 0.5 M6.0  1.0 4.0  0.27 0.85  0.3 0.5  0.27 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04233539+2503026          M7.4 0.9 M7.5 0.3 M7.2 0.5 M7.0  2.9 4.0  1.44 0.85  3.0 0.5  1.44 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04233573+2502596          L0.3 1.1 M9.8 0.3 M9.6 0.6 M9.2 -0.4 4.0  1.59 0.85  2.5 0.5  1.59 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04242090+2630511          M7.4 0.9 M6.9 0.3 M7.0 0.5 M6.5  0.2 4.0 -0.21 0.85  0.0 0.5 -0.21 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04245021+2641006          M5.7 0.9 M5.9 0.3 M5.7 0.5 M5.0  3.9 4.0  1.35 0.85  2.3 0.5  1.35 0.85       
Reclassified Known Taurus Members 2MASS J04251550+2829275          M7.4 0.9 M7.0 0.3 M7.1 0.5 M6.5  0.0 4.0 -0.68 0.85  0.0 0.5 -0.68 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04262939+2624137          M7.3 0.9 M6.8 0.3 M6.6 0.4 M6.0  0.1 4.0  0.82 0.85  2.7 0.5  0.82 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04263055+2443558          L0.6 1.1 M9.9 0.3 M9.8 0.4 M8.8 -0.9 4.0  0.43 0.85  1.2 0.5  0.43 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04264449+2756433          M6.9 0.9 M6.5 0.3 M6.5 0.5 M6.0  0.8 4.0  0.01 0.85  0.6 0.5  0.01 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04270739+2215037          M7.5 0.9 M6.5 0.4 M6.8 0.5 M6.8 -1.2 4.0 -1.20 0.85  0.5 0.5 -1.20 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04272799+2612052          L0.7 1.2 L1.3 0.3 L0.8 0.5 M9.5 -1.1 4.0  2.16 0.85  1.3 0.5  2.16 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04274538+2357243          M9.2 0.9 M8.3 0.4 M8.1 0.5 M8.2 -2.4 4.0  0.28 0.85  0.4 0.5  0.28 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04275730+2619183          M5.7 0.9 M7.5 0.3 M5.8 0.4 M4.5  9.2 4.0  6.51 0.85  8.2 0.5  6.51 0.85       
Reclassified Known Taurus Members 2MASS J04284199+1533535          M5.6 0.9 M5.2 0.3 M5.4 0.5 M5.0  2.2 4.0 -0.47 0.85  0.0 0.5 -0.47 0.85       
Reclassified Known Taurus Members 2MASS J04285053+1844361          M8.5 0.9 M7.1 0.3 M7.4 0.4 M7.2 -3.2 4.0 -1.26 0.85  0.0 0.5 -1.26 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04290068+2755033          M8.8 0.9 M8.3 0.3 M8.4 0.5 M8.2 -0.5 4.0 -0.51 0.85  0.0 0.5 -0.51 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04292165+2701259          M5.9 0.9 M8.0 0.3 M6.1 0.5 M5.2  9.7 4.0  6.65 0.85  8.8 0.5  6.65 0.85       
Reclassified Known Taurus Members 2MASS J04292971+2616532          M6.8 0.9 M6.1 0.3 M6.8 1.3 M5.8 -0.3 4.0             0.7 0.5 -0.3  4.0  vl-g  
Reclassified Known Taurus Members 2MASS J04294568+2630468          M7.7 0.9 M7.3 0.3 M7.3 0.5 M7.5  1.0 4.0  0.13 0.85  0.6 0.5  0.13 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04295950+2433078          M5.6 0.9 M7.3 0.3 M5.7 0.5 M5.0  9.7 4.0  5.31 0.85  6.6 0.5  9.7  4.0        
Reclassified Known Taurus Members 2MASS J04300724+2608207          M8.5 0.9 M8.4 0.3 M8.2 0.5 M8.5  1.0 4.0  0.68 0.85  0.3 0.5  0.68 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04302365+2359129          M9.9 1.1 M9.0 0.5 M9.0 0.7 M8.2 -2.2 4.0 -0.81 0.85  0.6 0.5 -0.81 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04305137+2442222          M5.1 0.7 M5.1 0.3 M5.1 0.9 M4.3  4.2 4.0             1.2 0.5  4.2  4.0        
Reclassified Known Taurus Members 2MASS J04305718+2556394          M7.8 0.9 M7.4 0.3 M7.2 0.4 M8.2  0.8 4.0  0.93 0.85  0.0 0.5  0.93 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04311578+1820072          M5.2 0.9 M4.8 0.3 M5.0 0.4 M4.2  2.5 4.0 -0.32 0.85  0.5 0.5 -0.32 0.85       
Reclassified Known Taurus Members 2MASS J04311907+2335047          M8.6 0.9 M8.2 0.3 M8.0 0.5 M7.8 -0.1 4.0  1.01 0.85  1.8 0.5  1.01 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04312405+1800215          M8.0 0.9 M7.4 0.3 M7.3 0.5 M7.0 -0.4 4.0  0.07 0.85  1.1 0.5  0.07 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04312669+2703188          M8.3 0.9 M7.7 0.4 M7.3 0.7 M7.5 -0.5 4.0  1.49 0.85  2.6 0.5  1.49 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04314644+2506236          M6.5 0.9 M5.9 0.3 M6.1 0.4 M5.5  0.0 4.0 -0.43 0.85  0.6 0.5 -0.43 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04315844+2543299          M5.5 0.9 M5.3 0.3 M5.4 1.2 M4.9  2.3 4.0             1.3 0.5  2.3  4.0        
Reclassified Known Taurus Members 2MASS J04320329+2528078          M7.6 0.9 M6.9 0.3 M7.0 0.4 M6.2 -0.3 4.0 -0.87 0.85  0.6 0.5 -0.87 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04321606+1812464          M7.1 0.9 M6.8 0.3 M6.8 0.6 M6.0  1.1 4.0  0.46 1.06  1.5 0.5  0.46 1.06 vl-g  
Reclassified Known Taurus Members 2MASS J04321786+2422149          M7.2 0.9 M6.8 0.3 M6.7 0.5 M6.0  0.6 4.0  0.43 0.85  2.1 0.5  0.43 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04322210+1827426          M5.8 0.9 M5.5 0.3 M5.4 0.5 M4.8  2.4 4.0  0.43 0.85  1.3 0.5  0.43 0.85       
Reclassified Known Taurus Members 2MASS J04322329+2403013          M8.9 0.9 M8.5 0.5 M8.7 0.7 M7.8 -1.2 4.0 -0.72 0.85  0.0 0.5 -0.72 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04322627+1827521          M5.9 0.9 M5.5 0.3 M5.5 0.5 M5.2  1.7 4.0  0.01 0.85  0.9 0.5  0.01 0.85       
Reclassified Known Taurus Members 2MASS J04323028+1731303          M7.1 0.9 M6.3 0.3 M6.2 0.5 M5.5  0.1 4.0  0.67 1.07  1.3 0.5  0.67 1.07 vl-g  
Reclassified Known Taurus Members 2MASS J04324107+1809239          M5.7 0.9 M5.4 0.2 M5.4 0.4 M5.0  2.1 4.0  0.06 0.85  1.1 0.5  0.06 0.85       
Reclassified Known Taurus Members 2MASS J04325026+2422115          M8.0 0.9 L0.2 0.3 M8.0 0.5 M7.5 11.7 4.0 10.29 0.85 12.4 0.5 10.29 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04325119+1730092          M8.3 0.9 M8.2 0.3 M7.9 0.5 M8.2  1.5 4.0  1.37 0.85  0.0 0.5  1.37 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04330197+2421000          M7.1 0.9 M7.0 0.3 M6.9 0.5 M6.0  1.8 4.0  0.90 0.85  2.2 0.5  0.90 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04330781+2616066          M7.2 0.9 M7.6 0.3 M6.8 0.4 M6.0  2.9 4.0  3.41 0.85  5.6 0.5  3.41 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04330945+2246487          M7.0 0.9 M7.3 0.3 M6.4 0.5 M6.0  4.6 4.0  3.45 0.85  5.0 0.5  3.45 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04334171+1750402          M5.1 1.0 M4.9 0.4 M5.1 1.2 M4.0  2.8 4.0             0.5 0.5  2.8  4.0        
Reclassified Known Taurus Members 2MASS J04334291+2526470          L0.1 1.1 L0.1 0.3 L0.1 0.4 M8.8 -0.7 4.0  0.15 0.85  0.6 0.5  0.15 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04334465+2615005          M5.7 0.9 M7.5 0.3 M6.0 0.5 M5.0  9.1 4.0  5.09 0.85  7.6 0.5  5.09 0.85       
Reclassified Known Taurus Members 2MASS J04335245+2612548          M8.6 0.9 M8.7 0.3 M8.0 0.5 M8.2  2.4 4.0  3.09 0.85  3.9 0.5  3.09 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04340619+2418508          M9.0 0.9 M8.1 0.3 M8.4 0.5 M8.0 -2.1 4.0 -1.18 0.85  0.0 0.5 -1.18 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04341527+2250309          M6.4 0.9 M7.4 0.3 M6.1 0.5 M6.0  6.9 4.0  6.32 0.85  6.9 0.5  6.32 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04344544+2308027          M6.6 0.9 M6.1 0.5 M6.1 0.8 M5.2  1.2 4.0  0.47 0.85  1.8 0.5  0.47 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04344586+2445145          M4.9 0.9 M4.9 0.3 M4.7 0.6 M4.8  3.3 4.0  0.56 0.85  0.0 0.5  0.56 0.85       
Reclassified Known Taurus Members 2MASS J04350850+2311398          M6.6 0.9 M6.0 0.5 M5.9 0.8 M6.0 -0.6 4.0 -0.08 0.85  0.5 0.5 -0.08 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04354526+2737130          L0.9 1.2 M9.7 0.4 M9.8 0.6 M9.2 -4.1 4.0 -0.46 0.85  0.0 0.5 -0.46 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04355143+2249119          M8.3 0.9 M8.6 0.3 M8.0 0.4 M8.5  2.6 4.0  2.57 0.85  1.6 0.5  2.57 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04355760+2253574          M5.2 0.9 M6.4 0.3 M5.6 0.5 M4.5  7.3 4.0  2.68 0.85  4.6 0.5  7.3  4.0        
Reclassified Known Taurus Members 2MASS J04361030+2159364          M9.9 1.1 M8.6 0.5 M8.6 0.7 M8.5 -4.3 4.0 -0.59 0.85  0.2 0.5 -0.59 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04361038+2259560          M7.9 0.9 M7.9 0.5 M7.4 0.7 M7.5  2.6 4.0  2.73 0.85  4.1 0.5  2.73 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04362151+2351165          M6.2 0.9 M5.7 0.3 M5.8 0.6 M5.2  0.9 4.0 -0.53 0.85  0.5 0.5 -0.53 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04363248+2421395          M8.3 0.9 M7.7 0.3 M7.8 0.5 M8.0 -0.7 4.0  0.00 0.85  0.0 0.5  0.00 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04363893+2258119          M8.5 0.9 M8.5 0.3 M8.3 0.5 M7.8  0.9 4.0  0.81 0.85  2.1 0.5  0.81 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04373705+2331080          M9.3 1.3 L0.5 0.7 L0.3 1.1 L0.0  0.8 4.0  3.68 1.19  0.0 0.5  3.68 1.19 vl-g  
Reclassified Known Taurus Members 2MASS J04380083+2558572          M7.0 0.9 M7.3 0.3 M6.6 0.5 M7.2  3.2 4.0  2.86 0.85  3.3 0.5  2.86 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04381486+2611399          M8.5 0.9 L0.2 0.3 M8.1 1.3 M7.2 10.6 4.0 -0.66 0.85  0.0 0.5 10.6  4.0  vl-g  
Reclassified Known Taurus Members 2MASS J04382134+2609137          M6.1 0.9 M6.9 0.3 M5.8 1.2 M5.0  6.9 4.0 -1.56 0.85  5.7 0.5  6.9  4.0  vl-g  
Reclassified Known Taurus Members 2MASS J04384725+1737260          M6.5 0.9 M5.8 0.3 M6.1 0.5 M5.5  0.9 4.0 -1.04 0.85  0.0 0.5 -1.04 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04385871+2323595          M7.1 0.9 M6.2 0.5 M6.2 0.8 M6.5 -1.4 4.0 -1.07 0.85  0.0 0.5 -1.07 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04390163+2336029          M4.9 0.9 M5.1 0.3 M5.2 1.1 M4.9  3.7 4.0             2.0 0.5  3.7  4.0        
Reclassified Known Taurus Members 2MASS J04390396+2544264          M7.4 0.9 M7.2 0.4 M6.8 0.5 M7.2  1.4 4.0  1.75 0.85  1.9 0.5  1.75 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04390637+2334179          M7.3 0.9 M6.7 0.4 M6.9 0.7 M7.5 -0.2 4.0 -1.38 0.85  0.0 0.5 -1.38 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04393364+2359212          M5.4 0.9 M5.4 0.3 M5.5 0.5 M5.0  3.9 4.0 -0.08 0.85  1.7 0.5 -0.08 0.85       
Reclassified Known Taurus Members 2MASS J04394488+2601527          M5.7 0.9 M7.0 0.3 M5.6 0.5 M5.0  7.0 4.0  4.36 0.85  5.7 0.5  4.36 0.85       
Reclassified Known Taurus Members 2MASS J04394748+2601407          M7.2 0.9 M8.0 0.3 M6.6 0.5 M7.0  5.2 4.0  6.37 0.85  6.0 0.5  6.37 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04400067+2358211          M7.1 0.9 M6.4 0.3 M6.4 0.5 M6.0 -0.8 4.0 -0.37 0.85  0.0 0.5 -0.37 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04403979+2519061          M6.0 0.9 M6.8 0.3 M5.8 0.5 M5.2  6.0 4.0  3.88 0.85  5.3 0.5  3.88 0.85       
Reclassified Known Taurus Members 2MASS J04410424+2557561          M5.6 0.9 M5.6 0.3 M5.6 1.4 M5.0  3.0 4.0             1.6 0.5  3.0  4.0        
Reclassified Known Taurus Members 2MASS J04411078+2555116          M6.3 0.9 M6.9 0.3 M5.6 0.5 M5.5  5.8 4.0  5.61 0.85  5.8 0.5  5.61 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04414489+2301513          M8.7 0.9 M8.2 0.3 M8.3 0.5 M8.5 -0.6 4.0 -0.38 0.85  0.9 0.5 -0.38 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04414565+2301580          M5.7 0.9 M4.9 0.3 M5.4 1.1 M4.3  1.2 4.0             0.6 0.5  1.2  4.0        
Reclassified Known Taurus Members 2MASS J04414825+2534304          M7.9 0.9 M8.2 0.3 M7.9 0.5 M7.8  3.7 4.0  1.49 0.85  3.1 0.5  1.49 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04440164+1621324          M7.1 0.9 M6.4 0.3 M6.5 0.5 M6.0  0.1 4.0 -0.50 0.85  0.3 0.5 -0.50 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04442713+2512164          M8.1 0.9 M8.1 0.3 M9.0 0.5 M7.2  2.6 4.0 -3.65 0.85  2.3 0.5  2.6  4.0  vl-g  
Reclassified Known Taurus Members 2MASS J04480632+1551251          M5.5 0.9 M6.5 0.3 M5.5 0.5 M4.5  7.0 4.0  3.52 0.85  5.4 0.5  3.52 0.85       
Reclassified Known Taurus Members 2MASS J04484189+1703374          M7.8 0.9 M6.7 0.4 M6.6 0.6 M7.0 -3.1 4.0 -0.46 0.85  0.1 0.5 -0.46 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04485745+2913521          M6.8 0.9 M6.3 0.3 M6.5 0.5 M6.0 -0.0 4.0 -0.73 0.85  0.1 0.5 -0.73 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04552333+3027366          M7.0 0.9 M6.8 0.3 M6.7 0.5 M6.2  2.0 4.0  0.54 0.85  1.6 0.5  0.54 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04554757+3028077          M5.6 0.9 M5.6 0.3 M5.5 1.4 M4.8  3.2 4.0             1.5 0.5  3.2  4.0        
Reclassified Known Taurus Members 2MASS J04554969+3019400          M7.0 0.9 M6.1 0.4 M6.3 0.5 M6.0 -1.4 4.0 -0.93 0.85  0.3 0.5 -0.93 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04555288+3006523          M6.1 0.9 M5.9 0.3 M6.0 0.5 M5.2  1.7 4.0 -0.36 0.85  0.9 0.5 -0.36 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J04574903+3015195          M9.6 0.9 M9.5 0.3 M9.2 0.6 M9.2  1.2 4.0  1.16 0.85  0.0 0.5  1.16 0.85 vl-g  
Reclassified Known Taurus Members 2MASS J05073903+2311068          M5.1 0.9 M4.9 0.3 M4.9 0.6 M4.5  2.7 4.0  0.06 0.85  0.3 0.5  0.06 0.85       
Reclassified Known Taurus Members 2MASS J05082480+2422518          M9.8 1.3 L1.0 0.9 L1.3 1.0 L2.0  2.4 4.0  1.43 0.85           1.43 0.85 vl-g  
Reddened Field Dwarfs             2MASS J04221413+1530525          M6.5 0.9 M6.6 0.3 M6.1 0.5 M6.0  2.7 4.0  2.33 0.85  4.6      2.33 0.85 vl-g  
Reddened Field Dwarfs             2MASS J04351455-1414468          M7.1 0.9 M8.0 0.2 M6.9 0.4 M8.0  4.4 4.0  4.53 0.85  7.4      4.53 0.85 vl-g  
Reddened Field Dwarfs             2MASS J06195260-2903592 (2008)   M5.3 0.9 M5.8 0.5 M5.1 1.4 M5.0  6.3 4.0  2.46 0.85  6.5      6.3  4.0        
Reddened Field Dwarfs             2MASS J06195260-2903592 (2015)   M5.8 0.9 M6.5 0.3 M5.6 1.6 M5.0  5.5 4.0  1.78 0.85  6.5      5.5  4.0        


==> datafile_table9.txt <==
Title: The Pan-STARRS1 Proper-Motion Survey for Young Brown Dwarfs in Nearby 
       Star-Forming Regions. I. Taurus Discoveries and A Reddening-Free 
       Classification Method for Ultracool Dwarfs 
Authors: Zhang Z., Liu M.C., Best W.M.J., Magnier E.A., Aller K.M., 
         Chambers K.C., Draper P.W., Flewelling H., Hodapp K.W., Kaiser N., 
         Kudritzki R.-P., Metcalfe N., Wainscoat R.J., Waters C. 
Table: Proper Motions, Effective Temperatures, & Bolometric Luminosities 
       of Our Discoveries and Previously Known Objects
================================================================================
Byte-by-byte Description of file: datafile9.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label  Explanations
--------------------------------------------------------------------------------
   1- 33 A33    ---        Type   Object type
  35- 58 A24    ---        ID     Object identifier
      59 A1     ---      f_ID     Flag on ID (1)
  61- 66 F6.2   mas/yr     pmRA   Proper motion in RA * cos(DE)
  68- 72 F5.2   mas/yr   e_pmRA   Uncertainty in pmRA 
  74- 79 F6.2   mas/yr     pmDE   Proper motion in DE
  81- 85 F5.2   mas/yr   e_pmDE   Uncertainty in pmDE 
  87- 90 F4.1   ---        chi2   ? Reduced {chi}^2^ of proper motion model
  92- 95 I4     K          Teff   ? Effective temperature 
  97- 99 I3     K        e_Teff   ? Uncertainty in Teff 
 101-105 F5.2   [solLum]   logL   ? Log bolometric luminosity
 107-110 F4.2   [solLum] e_logL   ? Uncertainty in logL 
 112-119 A8     Myr        Age    Model derived age (2)
--------------------------------------------------------------------------------
Note (1): 
    d = One of eight new Taurus members that need reobservations (Section 5.1).
    a = The bolometric luminosity could be unreliable since it has bad
        quality J-band photometry.
Note (2): A [x,y) entry indicates an age greater than x but less than y.
--------------------------------------------------------------------------------
New Taurus Members                PSO J059.1103+31.6643       5.72  1.76 -12.34  2.67  0.7 2659 146 -2.78 0.14 [10,30)
New Taurus Members                PSO J059.3563+32.3043       4.50  2.07  -5.37  2.18  1.1 2763 140 -2.65 0.14 [10,30)
New Taurus Members                PSO J059.5714+30.6327      21.61  2.55 -46.59  9.42  5.1 2329 218 -2.93 0.15 [10,30)
New Taurus Members                PSO J060.2075+31.8384       3.30  2.33 -12.86  2.33  0.7 2764 145 -2.73 0.14 [30,100)
New Taurus Members                PSO J061.6961+31.6537       2.90  3.60 -14.38  3.53  6.1 2733 144 -2.62 0.14 [10,30)
New Taurus Members                PSO J061.8714+23.1104       5.88  7.48 -18.10  7.16  0.9 2308 229 -2.92 0.17 [1,10)
New Taurus Members                PSO J062.2433+32.5380       6.32  2.06 -12.90  1.85  0.9 2780 152 -2.54 0.13 [10,30)
New Taurus Members                PSO J062.4648+20.0118       6.81  2.66 -13.99  1.77  0.7 2437 176 -2.76 0.15 [1,10)
New Taurus Members                PSO J062.8220+28.5315      11.96  4.34 -33.38  4.33  0.6 2934 187 -1.80 0.38 [1,10)
New Taurus Members                PSO J063.0534+32.7055       6.65  2.03  -1.52  3.17 23.5 2742 143 -2.36 0.13 [1,10)
New Taurus Members                PSO J063.1416+20.0083      20.33  3.12 -18.06  2.58  0.8 2987 204 -2.91 0.13 >100
New Taurus Members                PSO J063.1806+20.9250      -0.71  1.62 -14.11  1.69  1.0 2593 153 -2.27 0.14 <1
New Taurus Members                PSO J063.8769+28.1276       6.18  4.78 -14.29  4.33  0.8 3084 182 -2.24 0.38 [30,100)
New Taurus Members                PSO J063.8849+29.1456   d  16.65  1.55 -18.22  2.91  2.2                             
New Taurus Members                PSO J064.0033+18.2399       8.11  7.80 -14.15  1.44  6.2 2621 149 -2.51 0.14 [1,10)
New Taurus Members                PSO J064.0949+28.6944       4.59  2.07 -12.32  2.08  0.9 3040 202 -2.08 0.39 [10,30)
New Taurus Members                PSO J064.1445+31.7255       1.69  1.62  -5.29  1.59  1.4 2677 141 -2.78 0.14 [30,100)
New Taurus Members                PSO J064.2435+28.3243       9.34  5.24 -11.77  5.15  1.7 2994 172 -2.36 0.37 [30,100)
New Taurus Members                PSO J064.5087+14.2063       4.60  2.12  -7.17  2.27  1.3 2843 158 -2.74 0.13 [30,100)
New Taurus Members                PSO J064.6887+27.9799       2.49  7.13 -29.10  6.77  1.2 2179 203 -3.10 0.17 [1,10)
New Taurus Members                PSO J064.9040+14.5591       2.43  2.45  -6.69  2.53  1.8 2696 144 -2.26 0.13 [1,10)
New Taurus Members                PSO J065.1613+31.8184       1.72  1.91  -6.12  2.56  1.9 2726 144 -2.85 0.14 [30,100)
New Taurus Members                PSO J065.1792+28.1767       1.62  7.72 -23.93  7.66  0.8 2033 210 -3.11 0.18 [1,10)
New Taurus Members                PSO J065.2172+23.4433       0.14  7.81  -6.15  7.45  0.5 2536 166 -3.05 0.15 [30,100)
New Taurus Members                PSO J065.4584+27.3386       6.22  5.45 -11.67  5.09  1.2 2589 151 -3.06 0.15 [30,100)
New Taurus Members                PSO J065.5928+19.3662   d  10.49  3.73 -15.78  2.71  0.8                             
New Taurus Members                PSO J065.6900+15.1818       3.20  2.61  -2.24  2.68  1.3 2794 149 -2.61 0.13 [10,30)
New Taurus Members                PSO J065.8871+19.8386       8.07  1.40  -7.64  1.39  1.0 2281 208 -2.02 0.15 <1
New Taurus Members                PSO J066.6274+27.0656   d  22.02 11.91 -19.84  8.85  6.9                             
New Taurus Members                PSO J066.7394+25.2140       0.31  3.83 -24.86  3.80  0.8 2924 177 -2.57 0.13 [30,100)
New Taurus Members                PSO J066.8721+23.0970       1.37  3.27 -29.88  4.60  0.6 2973 175 -2.52 0.39 [30,100)
New Taurus Members                PSO J067.0196+29.1225       2.72  2.50 -12.77  2.34  2.3 2745 142 -2.71 0.14 [30,100)
New Taurus Members                PSO J067.0259+26.5699      10.52  3.88 -14.68  2.63  0.7 2898 215 -2.84 0.14 >100
New Taurus Members                PSO J067.2629+24.4302       4.12  4.55 -15.14  3.99  1.0 2959 182 -2.38 0.39 [10,30)
New Taurus Members                PSO J067.7776+15.7423       2.59  3.67  -7.90  2.42  0.9 2802 152 -2.89 0.13 >100
New Taurus Members                PSO J067.8671+30.5252       6.35  1.35  -9.64  1.29  1.7 2763 150 -2.29 0.13 [1,10)
New Taurus Members                PSO J067.9462+23.5249   d  11.08  2.92 -10.24  3.06  0.7                             
New Taurus Members                PSO J068.8329+28.6420       0.91  1.98  -9.08  1.98 11.9 2810 149 -2.33 0.13 [1,10)
New Taurus Members                PSO J069.3827+22.8857      10.88  2.44 -20.79  3.16  1.8 2780 148 -2.77 0.13 [30,100)
New Taurus Members                PSO J070.2057+27.5378   d   1.73  1.28 -24.70  1.33  1.4                             
New Taurus Members                PSO J070.8515+31.6441       2.84  2.51 -20.11  1.55  1.0 3044 192 -2.13 0.38 [10,30)
New Taurus Members                PSO J070.9262+28.8333   d   5.99  8.64  -1.33  8.85  1.4                             
New Taurus Members                PSO J071.3189+31.6888       4.60  1.58 -19.73  1.35  2.0 2763 144 -1.96 0.14 <1
New Taurus Members                PSO J071.6033+17.0281       9.54  2.45 -10.45  1.35  2.1 2727 144 -1.58 0.14 <1
New Taurus Members                PSO J072.0270+17.1379      -3.73  2.00  -9.00  1.86  1.2 2991 198 -2.41 0.13 [30,100)
New Taurus Members                PSO J074.1999+29.2197       8.35  1.30 -25.35  1.76  5.7 2730 142 -1.48 0.14 <1
New Taurus Members                PSO J074.4592+26.0248       3.56  1.38  -9.83  2.01  1.1 3007 194 -2.47 0.12 [30,100)
New Taurus Members                PSO J074.5566+17.4858   d  -1.92  4.15  25.73  5.58  0.8                             
New Taurus Members                PSO J074.5566+25.8099      -2.23  1.55  -4.77  2.19  1.2 2909 171 -2.59 0.13 [30,100)
New Taurus Members                PSO J075.0118+18.4800      -4.64  2.10 -10.77  3.14 11.4 2710 146 -2.17 0.13 [1,10)
New Taurus Members                PSO J075.5825+16.9498       0.79  4.82 -16.51  4.20  0.8 2368 183 -2.99 0.16 [10,30)
New Taurus Members                PSO J075.6645+13.8352      -0.01  1.75  -6.44  2.09  2.6 2674 144 -1.56 0.14 <1
New Taurus Members                PSO J075.9044+20.3854     -22.45 13.04  47.23 26.80  6.9 2819 156 -2.44 0.13 [10,30)
New Taurus Members                PSO J076.2495+31.7503       7.51  2.15 -26.21  1.67  1.5 2805 151 -2.00 0.13 [1,10)
New Taurus Members                PSO J078.5903+18.4658      -0.20  4.24  -5.52  3.24  1.0 2785 151 -2.74 0.14 [30,100)
New Taurus Members                PSO J079.1746+26.4580   d   1.75  6.86 -18.66  6.14  0.7                             
New Taurus Members                PSO J079.3986+26.2455       2.38  3.41 -11.72  1.36  2.9 2645 145 -1.66 0.14 <1
New Taurus Members                PSO J079.4628+26.4401      12.87  5.06 -16.20  4.95  3.0 2923 211 -2.74 0.13 >100
<M4 Taurus Discoveries            PSO J063.1190+28.4257       2.86  3.97 -11.57  4.50  1.1                     
<M4 Taurus Discoveries            PSO J063.4799+28.1175      -4.10  6.02 -13.30  6.01  0.9                     
<M4 Taurus Discoveries            PSO J063.8135+28.2448       6.56  5.60  -6.33  5.43  0.7                     
<M4 Taurus Discoveries            PSO J063.8709+28.3659      -0.11  4.81   1.13  6.54  1.5                     
<M4 Taurus Discoveries            PSO J064.5148+28.6694       1.66  3.73 -11.05  3.59  1.3                     
<M4 Taurus Discoveries            PSO J068.9290+14.8257      15.96  7.85  -1.83  9.89  0.9                     
<M4 Taurus Discoveries            PSO J069.6465+26.7093       1.35  1.70 -11.86  1.53  3.0                     
<M4 Taurus Discoveries            PSO J070.7841+29.7386       2.97  3.12 -17.24  1.63  2.3                     
<M4 Taurus Discoveries            PSO J073.6580+30.5916       2.46  2.70 -10.32  2.53  3.4                     
<M4 Taurus Discoveries            PSO J076.5986+31.7470       4.03  2.28  -3.69  2.44  1.1                     
<M4 Taurus Discoveries            PSO J079.3884+26.1101       5.21  4.27  -3.88  3.44  1.2                     
New Pleiades Member               PSO J058.8758+21.0194      12.04  7.31 -44.59  7.37  1.1 2415 180 -3.28 0.16 >100
New Per OB2 Members               PSO J058.3547+31.6195       4.47  1.84  -3.67  1.56  4.3 2695 142 -1.92 0.14 <1
New Per OB2 Members               PSO J058.5811+31.2177       5.79  1.86  -7.21  3.25  5.1 2748 142 -1.75 0.13 <1
New Per OB2 Members               PSO J058.7220+31.4789       0.23  1.71  -5.63  3.20  2.4 2776 146 -2.12 0.13 [1,10)
New Per OB2 Members               PSO J059.3331+32.6320       5.08  2.08  -1.73  7.21 15.2 2724 143 -1.78 0.13 <1
New Per OB2 Members               PSO J059.6432+31.8926       6.92  2.60  -9.35  2.53  0.7 2704 146 -2.10 0.14 <1
New Per OB2 Members               PSO J060.5031+32.0075       5.18  1.35 -12.50  1.43  1.4 2780 147 -1.88 0.13 <1
New Per OB2 Members               PSO J060.6881+30.2903       0.94  1.88 -13.57  4.70  2.8 2716 139 -2.05 0.14 <1
New Per OB2 Members               PSO J060.7891+31.5527       8.68  2.24  -6.30  2.19  0.9 2801 148 -1.88 0.13 <1
New Per OB2 Members               PSO J060.8968+31.7282       7.00  2.10  -4.81  1.41  1.4 2772 145 -1.90 0.13 <1
New Per OB2 Members               PSO J060.9401+32.9790       4.75  4.32  -6.58  5.81  7.6 2769 142 -1.68 0.13 <1
New Per OB2 Members               PSO J060.9954+32.9996       0.62  2.53  -3.77  2.64  1.3 2574 154 -2.35 0.15 <1
New Per OB2 Members               PSO J061.2515+31.4056       5.42  3.05  -7.77  1.60  1.1 2697 142 -2.09 0.14 <1
New Per OB2 Members               PSO J061.4915+30.9317       6.88  3.11  -3.50  3.32  1.3 2696 143 -2.08 0.14 <1
Reclassified Known Taurus Members 2MASS J04011678+2557527    19.01  8.17 -38.15  8.16  0.8 2142 225 -3.12 0.19 [1,10)
Reclassified Known Taurus Members 2MASS J04034930+2610520   123.48 48.32  89.60 56.92 76.5 2951 212 -0.57 0.39 <1
Reclassified Known Taurus Members 2MASS J04034997+2620382    15.59  6.29 -16.04  5.27 13.6 2800 152 -1.90 0.13 [1,10)
Reclassified Known Taurus Members 2MASS J04043936+2158186     1.73  3.35 -58.36 34.19 22.4 3008 144 -0.67 0.40 <1
Reclassified Known Taurus Members 2MASS J04043984+2158215    14.35  4.03 -32.18 10.71 11.2 3034 196 -0.82 0.37 <1
Reclassified Known Taurus Members 2MASS J04102834+2051507    -2.26  2.60  -7.34  1.03  1.7 2731 145 -2.08 0.14 [1,10)
Reclassified Known Taurus Members 2MASS J04110570+2216313    -4.42  3.73 -16.32  7.06  9.5 2983 165 -0.66 0.40 <1
Reclassified Known Taurus Members 2MASS J04135328+2811233    13.34  9.89 -39.76 12.34 21.7 2914 170 -0.31 0.39 <1
Reclassified Known Taurus Members 2MASS J04141188+2811535 a  11.77  5.54 -25.04 19.51 80.6 2641 142 -1.84 0.14 <1
Reclassified Known Taurus Members 2MASS J04144158+2809583 a  -4.66  5.93  -5.59  5.74  0.4 1939 193 -3.00 0.39 <1
Reclassified Known Taurus Members 2MASS J04151471+2800096    15.46  2.01 -24.28  2.40  1.1 2502 166 -2.43 0.14 <1
Reclassified Known Taurus Members 2MASS J04152409+2910434    12.35  1.84  -8.97  1.83  4.3 2606 149 -1.92 0.15 <1
Reclassified Known Taurus Members 2MASS J04153566+2847417     8.13  3.63 -29.61  5.32  4.9 2794 150 -2.63 0.13 [30,100)
Reclassified Known Taurus Members 2MASS J04154131+2915078     3.87  3.06 -13.22  2.59  6.1 2794 147 -1.61 0.13 <1
Reclassified Known Taurus Members 2MASS J04154807+2911331    11.69  3.47 -14.03  3.47  0.7 2449 176 -2.63 0.14 [1,10)
Reclassified Known Taurus Members 2MASS J04161726+2817128    10.34  1.78 -22.05  1.90 11.3 2928 174 -0.75 0.12 <1
Reclassified Known Taurus Members 2MASS J04161885+2752155     5.03  1.90 -24.18  1.53  1.3 2597 146 -1.59 0.14 <1
Reclassified Known Taurus Members 2MASS J04163911+2858491    17.82  3.73  -4.21  5.36 17.4 2689 142 -1.60 0.14 <1
Reclassified Known Taurus Members 2MASS J04174955+2813318    -5.99  4.44  -3.26 12.20 58.7 2840 160 -1.02 0.13 <1
Reclassified Known Taurus Members 2MASS J04180796+2826036    15.05  3.90   1.12 12.08 50.6 2630 151 -1.20 0.14 <1
Reclassified Known Taurus Members 2MASS J04181710+2828419    16.25  6.18 -19.08  7.71 18.2 2788 147 -1.25 0.13 <1
Reclassified Known Taurus Members 2MASS J04183030+2743208     9.11  1.66 -29.24  2.40  2.2 2812 157 -1.34 0.13 <1
Reclassified Known Taurus Members 2MASS J04183158+2816585   -32.81  9.88  -8.63 14.93 50.1 2950 176 -0.34 0.39 <1
Reclassified Known Taurus Members 2MASS J04185115+2814332    11.65  4.53 -27.89  2.87  4.3 2644 151 -2.10 0.14 <1
Reclassified Known Taurus Members 2MASS J04185813+2812234    25.43  6.31 -81.72 36.49 61.2 2710 144 -1.23 0.39 <1
Reclassified Known Taurus Members 2MASS J04190110+2819420     1.11  3.30   3.55  6.27 18.6 2848 160 -0.33 0.14 <1
Reclassified Known Taurus Members 2MASS J04190126+2802487     7.09  5.60 -28.41  5.27  1.2 2170 200 -2.99 0.16 [1,10)
Reclassified Known Taurus Members 2MASS J04190197+2822332    -2.60  3.80 -21.30  4.95 23.2 2907 169 -0.86 0.12 <1
Reclassified Known Taurus Members 2MASS J04191281+2829330    58.99 26.66  24.93 28.13 44.3 2958 179 -0.45 0.39 <1
Reclassified Known Taurus Members 2MASS J04193545+2827218    -9.98 11.30  15.26 20.66 13.3 2814 153 -0.88 0.38 <1
Reclassified Known Taurus Members 2MASS J04201611+2821325     3.22  4.32 -31.07  6.08 11.8 2568 153 -2.08 0.14 <1
Reclassified Known Taurus Members 2MASS J04205273+1746415     6.20  1.38  -6.19  4.30  6.7 2865 162 -1.23 0.12 <1
Reclassified Known Taurus Members 2MASS J04213965+2649143    14.74  2.71 -13.17  5.09  5.5 2769 148 -1.51 0.13 <1
Reclassified Known Taurus Members 2MASS J04215450+2652315    11.96  3.55  -9.46  3.50  1.2 2329 181 -2.50 0.15 <1
Reclassified Known Taurus Members 2MASS J04215482+2642372    19.18  7.76 -15.94  3.32  6.4 2911 169 -1.40 0.13 [1,10)
Reclassified Known Taurus Members 2MASS J04215851+1520145    -2.17  3.61   2.15  2.98  5.6 2927 150 -1.38 0.38 [1,10)
Reclassified Known Taurus Members 2MASS J04221332+1934392     8.65  2.11  -8.76  1.65  1.6 2527 163 -1.69 0.14 <1
Reclassified Known Taurus Members 2MASS J04221644+2549118    15.87  2.56 -22.41  1.25  2.1 2421 176 -1.76 0.15 <1
Reclassified Known Taurus Members 2MASS J04223075+1526310     1.31  1.77  -3.51  1.74  0.8 2680 145 -2.25 0.14 [1,10)
Reclassified Known Taurus Members 2MASS J04230607+2801194    11.48  0.97 -25.25  2.08  3.5 2751 143 -1.45 0.13 <1
Reclassified Known Taurus Members 2MASS J04233539+2503026    11.25  4.18 -15.28  4.76 23.3 2683 139 -0.75 0.14 <1
Reclassified Known Taurus Members 2MASS J04233573+2502596 a   1.44  5.87 -31.91  5.51  4.0 2223 210 -2.35 0.16 <1
Reclassified Known Taurus Members 2MASS J04242090+2630511    11.98  3.14 -25.94  1.39  2.2 2670 143 -1.97 0.14 <1
Reclassified Known Taurus Members 2MASS J04245021+2641006     9.26  1.54 -13.35  1.59  1.7 2893 164 -1.43 0.13 <1
Reclassified Known Taurus Members 2MASS J04251550+2829275    10.21  1.52 -23.58  1.27  1.5 2668 140 -1.07 0.14 <1
Reclassified Known Taurus Members 2MASS J04262939+2624137     6.23  2.54 -14.83  1.65  3.1 2688 142 -1.83 0.14 <1
Reclassified Known Taurus Members 2MASS J04263055+2443558    10.22  3.06 -15.27  4.08  2.5 2190 209 -2.30 0.17 <1
Reclassified Known Taurus Members 2MASS J04264449+2756433     4.51  1.99 -30.38  3.69  7.9 2735 144 -1.62 0.13 <1
Reclassified Known Taurus Members 2MASS J04270739+2215037     7.91  1.26 -15.35  1.39  1.0 2663 143 -1.49 0.14 <1
Reclassified Known Taurus Members 2MASS J04272799+2612052    -0.95  2.46 -25.57  2.50  1.8 2171 221 -2.25 0.17 <1
Reclassified Known Taurus Members 2MASS J04274538+2357243     9.26  2.94 -12.62  2.75  3.5 2430 180 -2.50 0.15 [1,10)
Reclassified Known Taurus Members 2MASS J04275730+2619183 a  -6.44  5.39   8.08  5.92 20.6 2897 170 -1.27 0.13 <1
Reclassified Known Taurus Members 2MASS J04284199+1533535     1.13  1.33 -15.14  1.65  1.9 2907 171 -1.74 0.12 [1,10)
Reclassified Known Taurus Members 2MASS J04285053+1844361     9.30  2.89  -9.01  3.79 11.0 2531 163 -0.98 0.14 <1
Reclassified Known Taurus Members 2MASS J04290068+2755033     8.70  1.85 -25.21  1.70  1.8 2491 171 -2.17 0.14 <1
Reclassified Known Taurus Members 2MASS J04292165+2701259     3.89  1.47 -18.92  1.52  1.8 2864 162 -0.29 0.13 <1
Reclassified Known Taurus Members 2MASS J04292971+2616532     7.45  4.88 -12.91  5.05 10.8 2748 141 -0.72 0.39 <1
Reclassified Known Taurus Members 2MASS J04294568+2630468     7.42  1.23 -23.00  1.43  1.6 2637 144 -1.62 0.14 <1
Reclassified Known Taurus Members 2MASS J04295950+2433078    10.04  1.57 -15.48  2.34  1.8 2896 169 -0.34 0.38 <1
Reclassified Known Taurus Members 2MASS J04300724+2608207     4.38  1.60 -19.37  1.77  1.3 2529 165 -2.50 0.15 [1,10)
Reclassified Known Taurus Members 2MASS J04302365+2359129     1.20  2.39 -16.27  2.15  1.6 2288 212 -2.50 0.16 <1
Reclassified Known Taurus Members 2MASS J04305137+2442222    11.82  7.04 -12.96 11.46 27.8 2978 156  0.00 0.36 <1
Reclassified Known Taurus Members 2MASS J04305718+2556394    12.56  1.63 -21.36  1.91  1.4 2619 151 -2.30 0.14 <1
Reclassified Known Taurus Members 2MASS J04311578+1820072    16.48  1.36 -18.79  2.21  1.7 2969 180 -1.07 0.12 [1,10)
Reclassified Known Taurus Members 2MASS J04311907+2335047     6.44  2.19  -9.78  2.04  1.4 2511 162 -1.87 0.15 <1
Reclassified Known Taurus Members 2MASS J04312405+1800215    13.90  4.28  -8.81  3.61  4.7 2608 147 -1.23 0.14 <1
Reclassified Known Taurus Members 2MASS J04312669+2703188    16.72  2.79 -17.28  1.58  0.6 2566 156 -2.36 0.15 <1
Reclassified Known Taurus Members 2MASS J04314644+2506236    11.28  1.50 -27.77  1.39  1.9 2771 148 -1.43 0.13 <1
Reclassified Known Taurus Members 2MASS J04315844+2543299    53.57 18.95 -30.53 19.39 39.5 2923 175 -0.61 0.38 <1
Reclassified Known Taurus Members 2MASS J04320329+2528078     2.78  1.97 -17.91  2.50  3.4 2652 149 -1.26 0.14 <1
Reclassified Known Taurus Members 2MASS J04321606+1812464    10.91  2.25 -20.45  2.84  3.1 2703 142 -0.97 0.15 <1
Reclassified Known Taurus Members 2MASS J04321786+2422149    -0.97  3.19 -16.85  2.60 12.3 2693 143 -1.15 0.13 <1
Reclassified Known Taurus Members 2MASS J04322210+1827426    16.26  1.78 -20.30  1.81  3.4 2869 162 -1.23 0.12 <1
Reclassified Known Taurus Members 2MASS J04322329+2403013     6.61  2.38 -18.78  2.20  1.9 2470 178 -1.50 0.15 <1
Reclassified Known Taurus Members 2MASS J04322627+1827521    15.38  2.99 -17.25  0.99  1.5 2861 162 -1.03 0.13 <1
Reclassified Known Taurus Members 2MASS J04323028+1731303 a  11.30  3.97  -4.69  6.56 20.6 2715 145 -0.94 0.15 <1
Reclassified Known Taurus Members 2MASS J04324107+1809239    18.16  2.19 -16.09  1.78  2.2 2872 163 -1.11 0.12 <1
Reclassified Known Taurus Members 2MASS J04325026+2422115     1.82  2.93 -18.15  2.73  1.2 2595 147 -1.20 0.14 <1
Reclassified Known Taurus Members 2MASS J04325119+1730092    12.60  1.67 -20.82  1.64  0.7 2558 157 -2.32 0.14 <1
Reclassified Known Taurus Members 2MASS J04330197+2421000 a   4.88  1.77 -19.06  2.09  2.4 2704 143 -0.84 0.14 <1
Reclassified Known Taurus Members 2MASS J04330781+2616066     9.03  1.78 -16.02  1.47  2.3 2688 142 -1.02 0.14 <1
Reclassified Known Taurus Members 2MASS J04330945+2246487    -0.63  3.27 -16.85  1.48  2.3 2725 141 -1.52 0.13 <1
Reclassified Known Taurus Members 2MASS J04334171+1750402    16.94  1.82 -15.08  1.73  1.9 2998 199 -0.82 0.38 <1
Reclassified Known Taurus Members 2MASS J04334291+2526470     6.02  2.24 -24.48  2.95  1.3 2260 208 -2.34 0.16 <1
Reclassified Known Taurus Members 2MASS J04334465+2615005     1.78  2.88 -17.14  2.66  6.4 2878 164 -0.77 0.12 <1
Reclassified Known Taurus Members 2MASS J04335245+2612548     9.04  3.57 -15.92  3.47  1.0 2507 168 -2.60 0.15 [1,10)
Reclassified Known Taurus Members 2MASS J04340619+2418508     8.15  2.87 -19.90  1.96  3.2 2452 176 -2.20 0.15 <1
Reclassified Known Taurus Members 2MASS J04341527+2250309    17.54  9.35 -12.41  2.75 12.9 2793 151 -1.50 0.14 <1
Reclassified Known Taurus Members 2MASS J04344544+2308027     9.74  1.16 -16.13  1.16  1.4 2766 141 -1.66 0.13 <1
Reclassified Known Taurus Members 2MASS J04344586+2445145     2.48  2.78 -18.20  1.74  3.1 3028 189 -1.37 0.12 [1,10)
Reclassified Known Taurus Members 2MASS J04350850+2311398     9.44  1.27 -19.77  1.13  1.2 2764 144 -1.60 0.13 <1
Reclassified Known Taurus Members 2MASS J04354526+2737130     8.70  4.27 -24.68  1.75  2.0 2143 216 -2.45 0.17 <1
Reclassified Known Taurus Members 2MASS J04355143+2249119    20.69  6.37 -14.32  2.48  2.7 2547 163 -2.52 0.14 [1,10)
Reclassified Known Taurus Members 2MASS J04355760+2253574    19.99  5.38 -12.60  2.33  4.6 2963 182 -1.97 0.40 [1,10)
Reclassified Known Taurus Members 2MASS J04361030+2159364     7.75  2.77 -21.86  2.91  3.8 2306 212 -2.46 0.15 <1
Reclassified Known Taurus Members 2MASS J04361038+2259560    12.63  3.10 -15.05  2.44  3.1 2615 145 -1.82 0.14 <1
Reclassified Known Taurus Members 2MASS J04362151+2351165    -0.44  1.21 -16.66  1.53  2.7 2817 146 -1.86 0.13 [1,10)
Reclassified Known Taurus Members 2MASS J04363248+2421395    12.27  1.85  -9.97  1.42  1.6 2568 155 -1.23 0.14 <1
Reclassified Known Taurus Members 2MASS J04363893+2258119    13.28  5.68 -24.88  6.74 31.6 2525 166 -1.99 0.15 <1
Reclassified Known Taurus Members 2MASS J04373705+2331080    15.86 13.52 -54.79 13.35  0.5 2400 234 -3.14 0.19 [30,100)
Reclassified Known Taurus Members 2MASS J04380083+2558572    -9.03  5.27 -35.58  7.51 15.0 2718 141 -0.93 0.14 <1
Reclassified Known Taurus Members 2MASS J04381486+2611399     9.53  2.77 -17.01  4.56  4.6 2530 161 -1.65 0.39 <1
Reclassified Known Taurus Members 2MASS J04382134+2609137    21.82  2.93 -17.10  3.12  5.7 2828 155 -1.06 0.37 <1
Reclassified Known Taurus Members 2MASS J04384725+1737260     6.01  1.54 -19.69  1.84  1.9 2779 148 -1.69 0.13 <1
Reclassified Known Taurus Members 2MASS J04385871+2323595     5.35  1.69 -20.04  1.96  1.6 2708 142 -1.57 0.13 <1
Reclassified Known Taurus Members 2MASS J04390163+2336029     5.20  2.70 -22.99  6.67 13.4 3004 185 -0.80 0.37 <1
Reclassified Known Taurus Members 2MASS J04390396+2544264     5.23  2.21 -25.87  2.67  4.5 2673 142 -1.48 0.13 <1
Reclassified Known Taurus Members 2MASS J04390637+2334179     4.51  1.22 -20.35  1.23  1.3 2679 142 -1.41 0.14 <1
Reclassified Known Taurus Members 2MASS J04393364+2359212     4.89  1.33 -20.99  1.89  1.4 2932 175 -1.22 0.12 [1,10)
Reclassified Known Taurus Members 2MASS J04394488+2601527     1.78  3.19 -25.46  3.98  6.8 2898 169 -0.44 0.12 <1
Reclassified Known Taurus Members 2MASS J04394748+2601407     3.52  2.13 -11.11  4.03  4.7 2696 142 -0.85 0.14 <1
Reclassified Known Taurus Members 2MASS J04400067+2358211    -7.76  4.03 -37.19  4.59  8.7 2709 140 -1.55 0.13 <1
Reclassified Known Taurus Members 2MASS J04403979+2519061    -0.11  5.82  -8.20  9.85 16.6 2845 160 -0.95 0.12 <1
Reclassified Known Taurus Members 2MASS J04410424+2557561   -13.19  7.43 -33.40  7.51 27.7 2898 168 -0.67 0.38 <1
Reclassified Known Taurus Members 2MASS J04411078+2555116   -11.83  7.35 -25.87  4.13 19.9 2799 146 -1.34 0.13 <1
Reclassified Known Taurus Members 2MASS J04414489+2301513 a   6.92  2.19 -19.90  1.47  1.4 2510 167 -2.33 0.14 <1
Reclassified Known Taurus Members 2MASS J04414565+2301580     9.62  2.58 -21.67  2.20  3.6 2894 166 -0.81 0.38 <1
Reclassified Known Taurus Members 2MASS J04414825+2534304    10.85  2.36 -16.62  2.65  3.6 2617 147 -1.92 0.14 <1
Reclassified Known Taurus Members 2MASS J04440164+1621324    11.35  2.03 -21.05  2.26  5.3 2710 143 -1.91 0.14 <1
Reclassified Known Taurus Members 2MASS J04442713+2512164     4.24  1.72 -15.34  1.45  2.6 2587 150 -1.20 0.39 <1
Reclassified Known Taurus Members 2MASS J04480632+1551251    13.76  2.01 -19.03  1.18  3.4 2919 175 -1.74 0.12 [1,10)
Reclassified Known Taurus Members 2MASS J04484189+1703374     3.81  1.84 -14.77  2.05  3.5 2630 147 -1.97 0.14 <1
Reclassified Known Taurus Members 2MASS J04485745+2913521    12.93  6.14 -17.46  6.35 21.4 2740 143 -1.35 0.14 <1
Reclassified Known Taurus Members 2MASS J04552333+3027366    -6.10  4.52 -23.61  1.81  6.5 2721 143 -1.76 0.13 <1
Reclassified Known Taurus Members 2MASS J04554757+3028077     0.00  0.00   0.00  0.00      2903 172 -0.71 0.37 <1
Reclassified Known Taurus Members 2MASS J04554969+3019400     5.78  1.67 -22.53  1.39  1.8 2714 143 -1.71 0.13 <1
Reclassified Known Taurus Members 2MASS J04555288+3006523    10.77  2.12  -8.68  1.14  1.8 2820 151 -1.24 0.12 <1
Reclassified Known Taurus Members 2MASS J04574903+3015195    -5.17  4.13 -24.06  4.02  0.9 2353 180 -2.74 0.15 [1,10)
Reclassified Known Taurus Members 2MASS J05073903+2311068     6.55  1.71 -17.43  3.24  3.6 2985 185 -1.46 0.12 [1,10)
Reclassified Known Taurus Members 2MASS J05082480+2422518    14.14 12.46 -27.14 12.14  0.6 2319 237 -3.14 0.17 [10,30)

